The NLMS algorithm with time-variant optimum stepsize derived from a Bayesian network perspective

In this article, we derive a new stepsize adaptation for the normalized least mean square algorithm (NLMS) by describing the task of linear acoustic echo cancellation from a Bayesian network perspective. Similar to the well-known Kalman filter equations, we model the acoustic wave propagation from the loudspeaker to the microphone by a latent state vector and define a linear observation equation (to model the relation between the state vector and the observation) as well as a linear process equation (to model the temporal progress of the state vector). Based on additional assumptions on the statistics of the random variables in observation and process equation, we apply the expectation-maximization (EM) algorithm to derive an NLMS-like filter adaptation. By exploiting the conditional independence rules for Bayesian networks, we reveal that the resulting EM-NLMS algorithm has a stepsize update equivalent to the optimal-stepsize calculation proposed by Yamamoto and Kitayama in 1982, which has been adopted in many textbooks. As main difference, the instantaneous stepsize value is estimated in the M step of the EM algorithm (instead of being approximated by artificially extending the acoustic echo path). The EM-NLMS algorithm is experimentally verified for synthesized scenarios with both, white noise and male speech as input signal.

==> emSPEECH.dat <==
0	2.593019e-07
6.250000e-02	-6.055383e-01
1.250000e-01	-6.729189e-01
1.875000e-01	-3.874530e+00
2.500000e-01	-4.356279e+00
3.125000e-01	-4.714730e+00
3.750000e-01	-4.878914e+00
4.375000e-01	-5.742633e+00
5.000000e-01	-7.506679e+00
5.625000e-01	-7.822851e+00
6.250000e-01	-7.902893e+00
6.875000e-01	-8.046521e+00
7.500000e-01	-1.076354e+01
8.125000e-01	-1.290189e+01
8.750000e-01	-1.427396e+01
9.375000e-01	-1.526434e+01
1	-1.551164e+01
1.062500e+00	-1.567624e+01
1.125000e+00	-1.613812e+01
1.187500e+00	-1.675565e+01
1.250000e+00	-1.693579e+01
1.312500e+00	-1.698472e+01
1.375000e+00	-1.700349e+01
1.437500e+00	-1.703825e+01
1.500000e+00	-1.707998e+01
1.562500e+00	-1.723380e+01
1.625000e+00	-1.761979e+01
1.687500e+00	-1.777431e+01
1.750000e+00	-1.781123e+01
1.812500e+00	-1.790034e+01
1.875000e+00	-1.791916e+01
1.937500e+00	-1.796905e+01
2	-1.828214e+01
2.062500e+00	-1.928304e+01
2.125000e+00	-1.994224e+01
2.187500e+00	-2.015462e+01
2.250000e+00	-2.017723e+01
2.312500e+00	-2.037269e+01
2.375000e+00	-2.047666e+01
2.437500e+00	-2.054483e+01
2.500000e+00	-2.054045e+01
2.562500e+00	-2.057095e+01
2.625000e+00	-2.065603e+01
2.687500e+00	-2.066611e+01
2.750000e+00	-2.066557e+01
2.812500e+00	-2.066557e+01
2.875000e+00	-2.066442e+01
2.937500e+00	-2.074895e+01
3	-2.075533e+01
3.062500e+00	-2.076319e+01
3.125000e+00	-2.080024e+01
3.187500e+00	-2.079431e+01
3.250000e+00	-2.079522e+01
3.312500e+00	-2.083476e+01
3.375000e+00	-2.084679e+01
3.437500e+00	-2.086524e+01
3.500000e+00	-2.106459e+01
3.562500e+00	-2.135529e+01
3.625000e+00	-2.135417e+01
3.687500e+00	-2.135212e+01
3.750000e+00	-2.135426e+01
3.812500e+00	-2.135323e+01
3.875000e+00	-2.135565e+01
3.937500e+00	-2.137562e+01
4	-2.137280e+01
4.062500e+00	-2.137394e+01
4.125000e+00	-2.137622e+01
4.187500e+00	-2.139134e+01
4.250000e+00	-2.139423e+01
4.312500e+00	-2.143299e+01
4.375000e+00	-2.143418e+01
4.437500e+00	-2.183068e+01
4.500000e+00	-2.249594e+01
4.562500e+00	-2.250283e+01
4.625000e+00	-2.249473e+01
4.687500e+00	-2.251313e+01
4.750000e+00	-2.251881e+01
4.812500e+00	-2.251333e+01
4.875000e+00	-2.252090e+01
4.937500e+00	-2.254373e+01
5	-2.281132e+01
5.062500e+00	-2.296743e+01
5.125000e+00	-2.295477e+01
5.187500e+00	-2.296690e+01
5.250000e+00	-2.295528e+01
5.312500e+00	-2.295232e+01
5.375000e+00	-2.296573e+01
5.437500e+00	-2.296373e+01
5.500000e+00	-2.296540e+01
5.562500e+00	-2.296670e+01
5.625000e+00	-2.296739e+01
5.687500e+00	-2.296695e+01
5.750000e+00	-2.296650e+01
5.812500e+00	-2.296633e+01
5.875000e+00	-2.296594e+01
5.937500e+00	-2.296427e+01
6	-2.295100e+01
6.062500e+00	-2.294902e+01
6.125000e+00	-2.308480e+01
6.187500e+00	-2.325761e+01
6.250000e+00	-2.328814e+01
6.312500e+00	-2.327235e+01
6.375000e+00	-2.327892e+01
6.437500e+00	-2.327617e+01
6.500000e+00	-2.328457e+01
6.562500e+00	-2.326606e+01
6.625000e+00	-2.324862e+01
6.687500e+00	-2.323948e+01
6.750000e+00	-2.326135e+01
6.812500e+00	-2.328200e+01
6.875000e+00	-2.330893e+01
6.937500e+00	-2.332143e+01
7	-2.334818e+01
7.062500e+00	-2.334245e+01
7.125000e+00	-2.335516e+01
7.187500e+00	-2.337611e+01
7.250000e+00	-2.337574e+01
7.312500e+00	-2.340735e+01
7.375000e+00	-2.354142e+01
7.437500e+00	-2.354529e+01
7.500000e+00	-2.354607e+01
7.562500e+00	-2.354911e+01
7.625000e+00	-2.354261e+01
7.687500e+00	-2.353299e+01
7.750000e+00	-2.362364e+01
7.812500e+00	-2.366523e+01
7.875000e+00	-2.377380e+01
7.937500e+00	-2.385631e+01
8	-2.383629e+01
8.062500e+00	-2.386859e+01
8.125000e+00	-2.389634e+01
8.187500e+00	-2.389933e+01
8.250000e+00	-2.389486e+01
8.312500e+00	-2.389427e+01
8.375000e+00	-2.389564e+01
8.437500e+00	-2.388840e+01
8.500000e+00	-2.388738e+01
8.562500e+00	-2.389300e+01
8.625000e+00	-2.388765e+01
8.687500e+00	-2.390637e+01
8.750000e+00	-2.389135e+01
8.812500e+00	-2.388299e+01
8.875000e+00	-2.386753e+01
8.937500e+00	-2.385952e+01
9	-2.386407e+01
9.062500e+00	-2.392780e+01
9.125000e+00	-2.391637e+01
9.187500e+00	-2.392523e+01
9.250000e+00	-2.392439e+01
9.312500e+00	-2.390681e+01
9.375000e+00	-2.395239e+01
9.437500e+00	-2.394516e+01
9.500000e+00	-2.391252e+01
9.562500e+00	-2.394798e+01
9.625000e+00	-2.395504e+01
9.687500e+00	-2.401664e+01
9.750000e+00	-2.415030e+01
9.812500e+00	-2.415032e+01
9.875000e+00	-2.413795e+01
9.937500e+00	-2.414074e+01
10	-2.414265e+01


==> emSPEECHstep.dat <==
3	3.429191e-04
3.006250e+00	3.489097e-04
3.012500e+00	3.880194e-04
3.018750e+00	3.835794e-03
3.025000e+00	1.772920e-02
3.031250e+00	8.910303e-02
3.037500e+00	1.265154e-01
3.043750e+00	1.811324e-01
3.050000e+00	2.361329e-01
3.056250e+00	2.911726e-01
3.062500e+00	3.209104e-01
3.068750e+00	3.440100e-01
3.075000e+00	3.567902e-01
3.081250e+00	3.684383e-01
3.087500e+00	3.682897e-01
3.093750e+00	3.592682e-01
3.100000e+00	3.498670e-01
3.106250e+00	3.226428e-01
3.112500e+00	2.959815e-01
3.118750e+00	2.584753e-01
3.125000e+00	2.476824e-01
3.131250e+00	2.302267e-01
3.137500e+00	2.009022e-01
3.143750e+00	1.626410e-01
3.150000e+00	1.248162e-01
3.156250e+00	7.160282e-02
3.162500e+00	3.918403e-02
3.168750e+00	8.735622e-03
3.175000e+00	1.748534e-03
3.181250e+00	1.386362e-03
3.187500e+00	2.951497e-03
3.193750e+00	8.270157e-03
3.200000e+00	2.602252e-02
3.206250e+00	3.754443e-02
3.212500e+00	5.059979e-02
3.218750e+00	6.998000e-02
3.225000e+00	1.417769e-01
3.231250e+00	2.020907e-01
3.237500e+00	2.563791e-01
3.243750e+00	2.964212e-01
3.250000e+00	3.197317e-01
3.256250e+00	3.290099e-01
3.262500e+00	3.255164e-01
3.268750e+00	3.033107e-01
3.275000e+00	2.779236e-01
3.281250e+00	2.513215e-01
3.287500e+00	2.230562e-01
3.293750e+00	2.101414e-01
3.300000e+00	2.207184e-01
3.306250e+00	2.241291e-01
3.312500e+00	2.100770e-01
3.318750e+00	1.865478e-01
3.325000e+00	1.463798e-01
3.331250e+00	9.121611e-02
3.337500e+00	3.740981e-02
3.343750e+00	1.323085e-02
3.350000e+00	3.953908e-03
3.356250e+00	1.743701e-03
3.362500e+00	1.280900e-03
3.368750e+00	1.160782e-03
3.375000e+00	3.045292e-03
3.381250e+00	1.286577e-02
3.387500e+00	3.227290e-02
3.393750e+00	4.697014e-02
3.400000e+00	5.625974e-02
3.406250e+00	6.234982e-02
3.412500e+00	6.085032e-02
3.418750e+00	4.476109e-02
3.425000e+00	3.008007e-02
3.431250e+00	2.530701e-02
3.437500e+00	1.990180e-02
3.443750e+00	4.494603e-02
3.450000e+00	1.003216e-01
3.456250e+00	1.794494e-01
3.462500e+00	2.440291e-01
3.468750e+00	2.947584e-01
3.475000e+00	3.181217e-01
3.481250e+00	3.249525e-01
3.487500e+00	3.147159e-01
3.493750e+00	3.065864e-01
3.500000e+00	3.232210e-01
3.506250e+00	3.424653e-01
3.512500e+00	3.625627e-01
3.518750e+00	3.808809e-01
3.525000e+00	3.915599e-01
3.531250e+00	3.921305e-01
3.537500e+00	3.934827e-01
3.543750e+00	3.885895e-01
3.550000e+00	3.874240e-01
3.556250e+00	3.810621e-01
3.562500e+00	3.762795e-01
3.568750e+00	3.719054e-01
3.575000e+00	3.719925e-01
3.581250e+00	3.701345e-01
3.587500e+00	3.692089e-01
3.593750e+00	3.574849e-01
3.600000e+00	3.434266e-01
3.606250e+00	3.013367e-01
3.612500e+00	2.448292e-01
3.618750e+00	1.785327e-01
3.625000e+00	1.213505e-01
3.631250e+00	7.213862e-02
3.637500e+00	6.468277e-02
3.643750e+00	7.436308e-02
3.650000e+00	8.846751e-02
3.656250e+00	9.115385e-02
3.662500e+00	8.878261e-02
3.668750e+00	8.783565e-02
3.675000e+00	7.870555e-02
3.681250e+00	6.908766e-02
3.687500e+00	5.791893e-02
3.693750e+00	7.275204e-02
3.700000e+00	6.536700e-02
3.706250e+00	8.828565e-02
3.712500e+00	8.223048e-02
3.718750e+00	1.178586e-01
3.725000e+00	1.154721e-01
3.731250e+00	1.493146e-01
3.737500e+00	1.627616e-01
3.743750e+00	1.870819e-01
3.750000e+00	1.898829e-01
3.756250e+00	2.040075e-01
3.762500e+00	2.010389e-01
3.768750e+00	2.093835e-01
3.775000e+00	2.096177e-01
3.781250e+00	2.092464e-01
3.787500e+00	2.228881e-01
3.793750e+00	2.345962e-01
3.800000e+00	2.328647e-01
3.806250e+00	2.385222e-01
3.812500e+00	2.376303e-01
3.818750e+00	2.298101e-01
3.825000e+00	2.137414e-01
3.831250e+00	1.779167e-01
3.837500e+00	1.470854e-01
3.843750e+00	1.145157e-01
3.850000e+00	8.352929e-02
3.856250e+00	6.157641e-02
3.862500e+00	4.174804e-02
3.868750e+00	3.482374e-02
3.875000e+00	2.564131e-02
3.881250e+00	1.985716e-02
3.887500e+00	1.489829e-02
3.893750e+00	1.290266e-02
3.900000e+00	9.576052e-03
3.906250e+00	6.221592e-03
3.912500e+00	2.993857e-03
3.918750e+00	1.868055e-03
3.925000e+00	1.172861e-03
3.931250e+00	1.050603e-03
3.937500e+00	6.991399e-04
3.943750e+00	6.882218e-04
3.950000e+00	6.835092e-04
3.956250e+00	7.603335e-04
3.962500e+00	9.444354e-04
3.968750e+00	9.187033e-04
3.975000e+00	1.022727e-03
3.981250e+00	1.128279e-03
3.987500e+00	1.056799e-03
3.993750e+00	9.394975e-04
4	1.211931e-03


==> emWGN.dat <==
0	2.450036e-08
6.329114e-02	-8.545137e+00
1.265823e-01	-1.526382e+01
1.898734e-01	-2.103157e+01
2.531646e-01	-2.314829e+01
3.164557e-01	-2.481542e+01
3.797468e-01	-2.540215e+01
4.430380e-01	-2.536729e+01
5.063291e-01	-2.507014e+01
5.696203e-01	-2.581048e+01
6.329114e-01	-2.584649e+01
6.962025e-01	-2.612433e+01
7.594937e-01	-2.676330e+01
8.227848e-01	-2.721737e+01
8.860759e-01	-2.782994e+01
9.493671e-01	-2.856153e+01
1.012658e+00	-2.930113e+01
1.075949e+00	-2.955584e+01
1.139241e+00	-2.996021e+01
1.202532e+00	-3.039665e+01
1.265823e+00	-3.063069e+01
1.329114e+00	-3.074725e+01
1.392405e+00	-3.141708e+01
1.455696e+00	-3.172770e+01
1.518987e+00	-3.200320e+01
1.582278e+00	-3.250559e+01
1.645570e+00	-3.278012e+01
1.708861e+00	-3.295260e+01
1.772152e+00	-3.329137e+01
1.835443e+00	-3.348827e+01
1.898734e+00	-3.377379e+01
1.962025e+00	-3.403808e+01
2.025316e+00	-3.430547e+01
2.088608e+00	-3.438940e+01
2.151899e+00	-3.461493e+01
2.215190e+00	-3.477187e+01
2.278481e+00	-3.491724e+01
2.341772e+00	-3.514935e+01
2.405063e+00	-3.529819e+01
2.468354e+00	-3.548832e+01
2.531646e+00	-3.570976e+01
2.594937e+00	-3.585799e+01
2.658228e+00	-3.596355e+01
2.721519e+00	-3.599421e+01
2.784810e+00	-3.585351e+01
2.848101e+00	-3.582142e+01
2.911392e+00	-3.618480e+01
2.974684e+00	-3.626571e+01
3.037975e+00	-3.638838e+01
3.101266e+00	-3.653076e+01
3.164557e+00	-3.642589e+01
3.227848e+00	-3.667487e+01
3.291139e+00	-3.686811e+01
3.354430e+00	-3.708691e+01
3.417722e+00	-3.717085e+01
3.481013e+00	-3.729893e+01
3.544304e+00	-3.748322e+01
3.607595e+00	-3.779118e+01
3.670886e+00	-3.785834e+01
3.734177e+00	-3.809745e+01
3.797468e+00	-3.835684e+01
3.860759e+00	-3.854956e+01
3.924051e+00	-3.841482e+01
3.987342e+00	-3.828892e+01
4.050633e+00	-3.833905e+01
4.113924e+00	-3.847382e+01
4.177215e+00	-3.853746e+01
4.240506e+00	-3.847568e+01
4.303797e+00	-3.862825e+01
4.367089e+00	-3.871614e+01
4.430380e+00	-3.874960e+01
4.493671e+00	-3.866165e+01
4.556962e+00	-3.859212e+01
4.620253e+00	-3.861413e+01
4.683544e+00	-3.856330e+01
4.746835e+00	-3.852496e+01
4.810127e+00	-3.866897e+01
4.873418e+00	-3.864049e+01
4.936709e+00	-3.862450e+01
5	-3.881198e+01


==> emWGNstep.dat <==
0	1.942037e-02
1.253133e-02	5.230973e-01
2.506266e-02	5.102196e-01
3.759398e-02	5.075385e-01
5.012531e-02	5.057591e-01
6.265664e-02	5.068276e-01
7.518797e-02	5.073884e-01
8.771930e-02	5.071992e-01
1.002506e-01	5.068954e-01
1.127820e-01	5.067844e-01
1.253133e-01	5.057641e-01
1.378446e-01	5.066088e-01
1.503759e-01	5.030600e-01
1.629073e-01	5.054060e-01
1.754386e-01	5.038159e-01
1.879699e-01	5.037659e-01
2.005013e-01	5.019163e-01
2.130326e-01	5.035175e-01
2.255639e-01	5.005196e-01
2.380952e-01	5.007360e-01
2.506266e-01	4.999142e-01
2.631579e-01	4.974899e-01
2.756892e-01	4.970666e-01
2.882206e-01	4.951267e-01
3.007519e-01	4.972940e-01
3.132832e-01	4.945698e-01
3.258145e-01	4.931088e-01
3.383459e-01	4.908643e-01
3.508772e-01	4.895228e-01
3.634085e-01	4.880639e-01
3.759398e-01	4.841986e-01
3.884712e-01	4.802274e-01
4.010025e-01	4.795506e-01
4.135338e-01	4.787692e-01
4.260652e-01	4.755865e-01
4.385965e-01	4.692247e-01
4.511278e-01	4.626551e-01
4.636591e-01	4.587215e-01
4.761905e-01	4.591656e-01
4.887218e-01	4.571889e-01
5.012531e-01	4.552117e-01
5.137845e-01	4.499122e-01
5.263158e-01	4.410394e-01
5.388471e-01	4.337923e-01
5.513784e-01	4.337293e-01
5.639098e-01	4.293427e-01
5.764411e-01	4.238846e-01
5.889724e-01	4.113176e-01
6.015038e-01	3.998988e-01
6.140351e-01	3.967913e-01
6.265664e-01	3.953559e-01
6.390977e-01	3.925673e-01
6.516291e-01	3.802846e-01
6.641604e-01	3.770570e-01
6.766917e-01	3.714134e-01
6.892231e-01	3.730576e-01
7.017544e-01	3.601936e-01
7.142857e-01	3.488108e-01
7.268170e-01	3.420131e-01
7.393484e-01	3.308901e-01
7.518797e-01	3.242190e-01
7.644110e-01	3.123974e-01
7.769424e-01	3.150716e-01
7.894737e-01	3.066170e-01
8.020050e-01	2.951233e-01
8.145363e-01	2.935318e-01
8.270677e-01	2.916354e-01
8.395990e-01	2.850803e-01
8.521303e-01	2.663216e-01
8.646617e-01	2.612443e-01
8.771930e-01	2.540573e-01
8.897243e-01	2.438071e-01
9.022556e-01	2.452007e-01
9.147870e-01	2.515501e-01
9.273183e-01	2.360906e-01
9.398496e-01	2.225341e-01
9.523810e-01	2.110379e-01
9.649123e-01	2.056769e-01
9.774436e-01	2.044067e-01
9.899749e-01	1.978879e-01
1.002506e+00	1.934023e-01
1.015038e+00	2.004599e-01
1.027569e+00	1.966485e-01
1.040100e+00	1.915115e-01
1.052632e+00	1.806565e-01
1.065163e+00	1.685662e-01
1.077694e+00	1.793306e-01
1.090226e+00	1.793147e-01
1.102757e+00	1.844504e-01
1.115288e+00	1.616182e-01
1.127820e+00	1.668758e-01
1.140351e+00	1.572622e-01
1.152882e+00	1.619572e-01
1.165414e+00	1.643947e-01
1.177945e+00	1.532068e-01
1.190476e+00	1.478268e-01
1.203008e+00	1.417333e-01
1.215539e+00	1.418467e-01
1.228070e+00	1.450274e-01
1.240602e+00	1.413757e-01
1.253133e+00	1.294355e-01
1.265664e+00	1.252878e-01
1.278195e+00	1.260585e-01
1.290727e+00	1.237212e-01
1.303258e+00	1.279147e-01
1.315789e+00	1.223685e-01
1.328321e+00	1.169978e-01
1.340852e+00	1.105196e-01
1.353383e+00	1.058808e-01
1.365915e+00	1.185081e-01
1.378446e+00	1.153981e-01
1.390977e+00	1.094419e-01
1.403509e+00	9.868855e-02
1.416040e+00	9.504733e-02
1.428571e+00	9.495002e-02
1.441103e+00	9.282216e-02
1.453634e+00	9.973882e-02
1.466165e+00	1.006113e-01
1.478697e+00	1.002085e-01
1.491228e+00	9.752046e-02
1.503759e+00	8.762025e-02
1.516291e+00	9.089450e-02
1.528822e+00	9.431187e-02
1.541353e+00	9.470521e-02
1.553885e+00	9.501877e-02
1.566416e+00	9.061721e-02
1.578947e+00	8.041393e-02
1.591479e+00	7.835074e-02
1.604010e+00	8.298076e-02
1.616541e+00	8.617927e-02
1.629073e+00	8.521075e-02
1.641604e+00	8.921437e-02
1.654135e+00	8.511629e-02
1.666667e+00	8.382080e-02
1.679198e+00	8.438223e-02
1.691729e+00	8.174248e-02
1.704261e+00	7.378217e-02
1.716792e+00	7.416392e-02
1.729323e+00	7.588504e-02
1.741855e+00	7.188957e-02
1.754386e+00	7.111731e-02
1.766917e+00	7.139003e-02
1.779449e+00	7.360801e-02
1.791980e+00	7.375500e-02
1.804511e+00	6.919353e-02
1.817043e+00	6.813591e-02
1.829574e+00	6.869083e-02
1.842105e+00	6.916581e-02
1.854637e+00	6.689733e-02
1.867168e+00	6.392363e-02
1.879699e+00	6.355139e-02
1.892231e+00	6.496882e-02
1.904762e+00	6.394353e-02
1.917293e+00	6.085115e-02
1.929825e+00	6.455180e-02
1.942356e+00	6.323858e-02
1.954887e+00	6.236293e-02
1.967419e+00	6.366622e-02
1.979950e+00	6.304721e-02
1.992481e+00	5.854013e-02
2.005013e+00	5.918116e-02
2.017544e+00	5.986600e-02
2.030075e+00	5.962377e-02
2.042607e+00	5.707867e-02
2.055138e+00	5.354193e-02
2.067669e+00	5.392475e-02
2.080201e+00	5.345820e-02
2.092732e+00	5.637082e-02
2.105263e+00	5.524096e-02
2.117794e+00	5.422914e-02
2.130326e+00	5.201066e-02
2.142857e+00	5.140034e-02
2.155388e+00	5.353986e-02
2.167920e+00	5.646433e-02
2.180451e+00	5.248178e-02
2.192982e+00	4.814802e-02
2.205514e+00	4.677244e-02
2.218045e+00	5.034231e-02
2.230576e+00	5.297256e-02
2.243108e+00	5.319220e-02
2.255639e+00	5.114543e-02
2.268170e+00	4.921521e-02
2.280702e+00	4.752815e-02
2.293233e+00	4.779633e-02
2.305764e+00	4.763970e-02
2.318296e+00	4.905202e-02
2.330827e+00	4.949570e-02
2.343358e+00	5.120668e-02
2.355890e+00	4.837155e-02
2.368421e+00	4.670139e-02
2.380952e+00	4.276556e-02
2.393484e+00	4.461983e-02
2.406015e+00	4.737620e-02
2.418546e+00	4.858328e-02
2.431078e+00	4.566182e-02
2.443609e+00	4.047950e-02
2.456140e+00	4.189328e-02
2.468672e+00	4.316739e-02
2.481203e+00	4.672446e-02
2.493734e+00	4.809910e-02
2.506266e+00	4.751636e-02
2.518797e+00	4.497624e-02
2.531328e+00	3.885987e-02
2.543860e+00	3.916407e-02
2.556391e+00	3.989108e-02
2.568922e+00	4.024020e-02
2.581454e+00	4.397957e-02
2.593985e+00	4.530523e-02
2.606516e+00	4.625463e-02
2.619048e+00	4.410968e-02
2.631579e+00	4.204606e-02
2.644110e+00	4.264102e-02
2.656642e+00	4.069680e-02
2.669173e+00	4.012802e-02
2.681704e+00	3.669432e-02
2.694236e+00	3.656409e-02
2.706767e+00	3.677910e-02
2.719298e+00	4.222061e-02
2.731830e+00	4.025539e-02
2.744361e+00	3.892713e-02
2.756892e+00	3.605897e-02
2.769424e+00	3.772859e-02
2.781955e+00	3.769048e-02
2.794486e+00	3.727321e-02
2.807018e+00	3.674961e-02
2.819549e+00	3.740799e-02
2.832080e+00	3.918523e-02
2.844612e+00	4.454126e-02
2.857143e+00	5.106541e-02
2.869674e+00	4.566755e-02
2.882206e+00	3.888766e-02
2.894737e+00	3.364723e-02
2.907268e+00	3.506112e-02
2.919799e+00	3.644381e-02
2.932331e+00	3.457621e-02
2.944862e+00	3.576332e-02
2.957393e+00	3.709534e-02
2.969925e+00	3.992392e-02
2.982456e+00	3.741010e-02
2.994987e+00	3.664655e-02
3.007519e+00	3.565869e-02
3.020050e+00	3.321985e-02
3.032581e+00	3.235485e-02
3.045113e+00	3.258443e-02
3.057644e+00	3.453539e-02
3.070175e+00	3.627544e-02
3.082707e+00	3.606294e-02
3.095238e+00	3.552565e-02
3.107769e+00	3.524180e-02
3.120301e+00	3.362615e-02
3.132832e+00	3.163318e-02
3.145363e+00	3.218374e-02
3.157895e+00	3.219381e-02
3.170426e+00	3.498912e-02
3.182957e+00	3.388794e-02
3.195489e+00	3.198900e-02
3.208020e+00	3.070953e-02
3.220551e+00	3.017188e-02
3.233083e+00	3.253394e-02
3.245614e+00	3.451102e-02
3.258145e+00	3.236601e-02
3.270677e+00	3.228654e-02
3.283208e+00	3.149987e-02
3.295739e+00	2.986753e-02
3.308271e+00	3.121395e-02
3.320802e+00	3.318220e-02
3.333333e+00	3.333811e-02
3.345865e+00	3.125236e-02
3.358396e+00	2.962336e-02
3.370927e+00	2.933770e-02
3.383459e+00	3.273486e-02
3.395990e+00	3.288151e-02
3.408521e+00	3.176726e-02
3.421053e+00	3.041044e-02
3.433584e+00	3.083562e-02
3.446115e+00	3.035576e-02
3.458647e+00	3.281005e-02
3.471178e+00	3.177600e-02
3.483709e+00	3.255964e-02
3.496241e+00	3.093502e-02
3.508772e+00	2.975689e-02
3.521303e+00	2.838974e-02
3.533835e+00	2.788149e-02
3.546366e+00	2.886155e-02
3.558897e+00	3.054172e-02
3.571429e+00	3.102830e-02
3.583960e+00	2.932150e-02
3.596491e+00	3.075493e-02
3.609023e+00	3.029590e-02
3.621554e+00	3.203132e-02
3.634085e+00	2.891991e-02
3.646617e+00	2.891679e-02
3.659148e+00	2.854203e-02
3.671679e+00	3.016266e-02
3.684211e+00	2.998454e-02
3.696742e+00	3.255101e-02
3.709273e+00	3.348295e-02
3.721805e+00	3.148737e-02
3.734336e+00	3.044381e-02
3.746867e+00	2.799130e-02
3.759398e+00	2.761441e-02
3.771930e+00	2.875094e-02
3.784461e+00	2.809921e-02
3.796992e+00	2.873362e-02
3.809524e+00	2.813002e-02
3.822055e+00	2.644781e-02
3.834586e+00	2.793111e-02
3.847118e+00	2.791561e-02
3.859649e+00	2.621352e-02
3.872180e+00	2.632371e-02
3.884712e+00	2.783642e-02
3.897243e+00	2.990482e-02
3.909774e+00	2.845495e-02
3.922306e+00	2.560135e-02
3.934837e+00	2.656493e-02
3.947368e+00	2.776453e-02
3.959900e+00	2.683303e-02
3.972431e+00	2.682206e-02
3.984962e+00	2.573384e-02
3.997494e+00	2.737470e-02
4.010025e+00	2.684523e-02
4.022556e+00	2.584292e-02
4.035088e+00	2.581177e-02
4.047619e+00	2.718994e-02
4.060150e+00	2.613915e-02
4.072682e+00	2.790865e-02
4.085213e+00	2.690698e-02
4.097744e+00	2.821562e-02
4.110276e+00	2.691052e-02
4.122807e+00	2.725114e-02
4.135338e+00	2.657863e-02
4.147870e+00	2.797738e-02
4.160401e+00	2.627765e-02
4.172932e+00	2.587631e-02
4.185464e+00	2.968904e-02
4.197995e+00	2.864849e-02
4.210526e+00	2.718593e-02
4.223058e+00	2.686977e-02
4.235589e+00	2.728898e-02
4.248120e+00	2.725065e-02
4.260652e+00	2.615424e-02
4.273183e+00	2.589624e-02
4.285714e+00	2.760718e-02
4.298246e+00	2.639505e-02
4.310777e+00	2.675224e-02
4.323308e+00	2.480288e-02
4.335840e+00	2.531350e-02
4.348371e+00	2.606125e-02
4.360902e+00	2.451671e-02
4.373434e+00	2.431235e-02
4.385965e+00	2.342769e-02
4.398496e+00	2.342009e-02
4.411028e+00	2.335154e-02
4.423559e+00	2.450506e-02
4.436090e+00	2.275588e-02
4.448622e+00	2.297366e-02
4.461153e+00	2.379854e-02
4.473684e+00	2.389811e-02
4.486216e+00	2.441389e-02
4.498747e+00	2.653429e-02
4.511278e+00	2.622407e-02
4.523810e+00	2.495111e-02
4.536341e+00	2.397406e-02
4.548872e+00	2.459756e-02
4.561404e+00	2.467265e-02
4.573935e+00	2.258223e-02
4.586466e+00	2.340365e-02
4.598997e+00	2.243841e-02
4.611529e+00	2.452420e-02
4.624060e+00	2.488779e-02
4.636591e+00	2.356774e-02
4.649123e+00	2.498789e-02
4.661654e+00	2.489080e-02
4.674185e+00	2.551725e-02
4.686717e+00	2.226990e-02
4.699248e+00	2.339855e-02
4.711779e+00	2.381231e-02
4.724311e+00	2.315923e-02
4.736842e+00	2.293645e-02
4.749373e+00	2.388195e-02
4.761905e+00	2.223147e-02
4.774436e+00	2.199803e-02
4.786967e+00	2.190724e-02
4.799499e+00	2.337550e-02
4.812030e+00	2.609608e-02
4.824561e+00	2.558218e-02
4.837093e+00	2.571942e-02
4.849624e+00	2.326545e-02
4.862155e+00	2.262219e-02
4.874687e+00	2.359456e-02
4.887218e+00	2.349322e-02
4.899749e+00	2.295298e-02
4.912281e+00	2.335188e-02
4.924812e+00	2.497101e-02
4.937343e+00	2.410058e-02
4.949875e+00	2.473575e-02
4.962406e+00	2.251159e-02
4.974937e+00	2.264273e-02
4.987469e+00	2.360727e-02
5	2.479401e-02


==> nlmsSPEECH.dat <==
0	0
6.250000e-02	-4.586633e-01
1.250000e-01	-5.233707e-01
1.875000e-01	-1.031232e+00
2.500000e-01	-1.859498e+00
3.125000e-01	-2.281237e+00
3.750000e-01	-2.482040e+00
4.375000e-01	-2.490731e+00
5.000000e-01	-2.490731e+00
5.625000e-01	-2.721448e+00
6.250000e-01	-2.767636e+00
6.875000e-01	-2.862220e+00
7.500000e-01	-6.617238e+00
8.125000e-01	-9.376726e+00
8.750000e-01	-9.835370e+00
9.375000e-01	-9.943008e+00
1	-9.943008e+00
1.062500e+00	-9.975512e+00
1.125000e+00	-1.063335e+01
1.187500e+00	-1.109283e+01
1.250000e+00	-1.118505e+01
1.312500e+00	-1.119637e+01
1.375000e+00	-1.123083e+01
1.437500e+00	-1.123984e+01
1.500000e+00	-1.123984e+01
1.562500e+00	-1.123984e+01
1.625000e+00	-1.164082e+01
1.687500e+00	-1.183254e+01
1.750000e+00	-1.186582e+01
1.812500e+00	-1.193599e+01
1.875000e+00	-1.193984e+01
1.937500e+00	-1.194185e+01
2	-1.204055e+01
2.062500e+00	-1.460950e+01
2.125000e+00	-1.534694e+01
2.187500e+00	-1.566038e+01
2.250000e+00	-1.569131e+01
2.312500e+00	-1.596073e+01
2.375000e+00	-1.628639e+01
2.437500e+00	-1.649174e+01
2.500000e+00	-1.651945e+01
2.562500e+00	-1.660034e+01
2.625000e+00	-1.689520e+01
2.687500e+00	-1.692903e+01
2.750000e+00	-1.692903e+01
2.812500e+00	-1.692903e+01
2.875000e+00	-1.692903e+01
2.937500e+00	-1.716246e+01
3	-1.717764e+01
3.062500e+00	-1.718295e+01
3.125000e+00	-1.730570e+01
3.187500e+00	-1.730581e+01
3.250000e+00	-1.730581e+01
3.312500e+00	-1.733012e+01
3.375000e+00	-1.736184e+01
3.437500e+00	-1.738611e+01
3.500000e+00	-1.866106e+01
3.562500e+00	-1.979199e+01
3.625000e+00	-1.978424e+01
3.687500e+00	-1.977962e+01
3.750000e+00	-1.977432e+01
3.812500e+00	-1.977432e+01
3.875000e+00	-1.977432e+01
3.937500e+00	-1.973336e+01
4	-1.973615e+01
4.062500e+00	-1.974557e+01
4.125000e+00	-1.978617e+01
4.187500e+00	-1.987496e+01
4.250000e+00	-1.991408e+01
4.312500e+00	-1.991408e+01
4.375000e+00	-1.986555e+01
4.437500e+00	-2.034820e+01
4.500000e+00	-2.034820e+01
4.562500e+00	-2.041279e+01
4.625000e+00	-2.040551e+01
4.687500e+00	-2.051538e+01
4.750000e+00	-2.057528e+01
4.812500e+00	-2.057528e+01
4.875000e+00	-2.059343e+01
4.937500e+00	-2.057611e+01
5	-2.057611e+01
5.062500e+00	-2.056057e+01
5.125000e+00	-2.059329e+01
5.187500e+00	-2.059659e+01
5.250000e+00	-2.060385e+01
5.312500e+00	-2.062121e+01
5.375000e+00	-2.062121e+01
5.437500e+00	-2.062121e+01
5.500000e+00	-2.062121e+01
5.562500e+00	-2.062121e+01
5.625000e+00	-2.062121e+01
5.687500e+00	-2.062121e+01
5.750000e+00	-2.062121e+01
5.812500e+00	-2.062121e+01
5.875000e+00	-2.062121e+01
5.937500e+00	-2.060475e+01
6	-2.051123e+01
6.062500e+00	-2.052748e+01
6.125000e+00	-2.049561e+01
6.187500e+00	-2.049561e+01
6.250000e+00	-2.049561e+01
6.312500e+00	-2.058632e+01
6.375000e+00	-2.051731e+01
6.437500e+00	-2.051731e+01
6.500000e+00	-2.051731e+01
6.562500e+00	-2.051319e+01
6.625000e+00	-2.049309e+01
6.687500e+00	-2.049309e+01
6.750000e+00	-2.049309e+01
6.812500e+00	-2.050956e+01
6.875000e+00	-2.042579e+01
6.937500e+00	-2.042579e+01
7	-2.050556e+01
7.062500e+00	-2.055923e+01
7.125000e+00	-2.055687e+01
7.187500e+00	-2.061621e+01
7.250000e+00	-2.064369e+01
7.312500e+00	-2.068639e+01
7.375000e+00	-2.068639e+01
7.437500e+00	-2.068639e+01
7.500000e+00	-2.070361e+01
7.562500e+00	-2.068842e+01
7.625000e+00	-2.069896e+01
7.687500e+00	-2.067524e+01
7.750000e+00	-2.077256e+01
7.812500e+00	-2.076587e+01
7.875000e+00	-2.084741e+01
7.937500e+00	-2.087898e+01
8	-2.087406e+01
8.062500e+00	-2.091493e+01
8.125000e+00	-2.098295e+01
8.187500e+00	-2.094054e+01
8.250000e+00	-2.095150e+01
8.312500e+00	-2.095150e+01
8.375000e+00	-2.095150e+01
8.437500e+00	-2.093521e+01
8.500000e+00	-2.087438e+01
8.562500e+00	-2.087438e+01
8.625000e+00	-2.080353e+01
8.687500e+00	-2.093424e+01
8.750000e+00	-2.097512e+01
8.812500e+00	-2.092791e+01
8.875000e+00	-2.100978e+01
8.937500e+00	-2.100078e+01
9	-2.098008e+01
9.062500e+00	-2.113871e+01
9.125000e+00	-2.113116e+01
9.187500e+00	-2.110756e+01
9.250000e+00	-2.109916e+01
9.312500e+00	-2.102567e+01
9.375000e+00	-2.112759e+01
9.437500e+00	-2.109783e+01
9.500000e+00	-2.109783e+01
9.562500e+00	-2.117551e+01
9.625000e+00	-2.115421e+01
9.687500e+00	-2.115421e+01
9.750000e+00	-2.115421e+01
9.812500e+00	-2.115421e+01
9.875000e+00	-2.115421e+01
9.937500e+00	-2.115421e+01
10	-2.115421e+01


==> nlmsSPEECHstep.dat <==
3	0
3.006250e+00	0
3.012500e+00	0
3.018750e+00	0
3.025000e+00	0
3.031250e+00	5.000000e-01
3.037500e+00	5.000000e-01
3.043750e+00	5.000000e-01
3.050000e+00	5.000000e-01
3.056250e+00	5.000000e-01
3.062500e+00	5.000000e-01
3.068750e+00	5.000000e-01
3.075000e+00	5.000000e-01
3.081250e+00	5.000000e-01
3.087500e+00	5.000000e-01
3.093750e+00	5.000000e-01
3.100000e+00	5.000000e-01
3.106250e+00	5.000000e-01
3.112500e+00	5.000000e-01
3.118750e+00	5.000000e-01
3.125000e+00	5.000000e-01
3.131250e+00	5.000000e-01
3.137500e+00	5.000000e-01
3.143750e+00	5.000000e-01
3.150000e+00	5.000000e-01
3.156250e+00	5.000000e-01
3.162500e+00	0
3.168750e+00	0
3.175000e+00	0
3.181250e+00	0
3.187500e+00	0
3.193750e+00	0
3.200000e+00	0
3.206250e+00	0
3.212500e+00	0
3.218750e+00	5.000000e-01
3.225000e+00	5.000000e-01
3.231250e+00	5.000000e-01
3.237500e+00	5.000000e-01
3.243750e+00	5.000000e-01
3.250000e+00	5.000000e-01
3.256250e+00	5.000000e-01
3.262500e+00	5.000000e-01
3.268750e+00	5.000000e-01
3.275000e+00	5.000000e-01
3.281250e+00	5.000000e-01
3.287500e+00	5.000000e-01
3.293750e+00	5.000000e-01
3.300000e+00	5.000000e-01
3.306250e+00	5.000000e-01
3.312500e+00	5.000000e-01
3.318750e+00	5.000000e-01
3.325000e+00	5.000000e-01
3.331250e+00	5.000000e-01
3.337500e+00	0
3.343750e+00	0
3.350000e+00	0
3.356250e+00	0
3.362500e+00	0
3.368750e+00	0
3.375000e+00	0
3.381250e+00	0
3.387500e+00	0
3.393750e+00	0
3.400000e+00	0
3.406250e+00	5.000000e-01
3.412500e+00	0
3.418750e+00	0
3.425000e+00	0
3.431250e+00	0
3.437500e+00	0
3.443750e+00	0
3.450000e+00	5.000000e-01
3.456250e+00	5.000000e-01
3.462500e+00	5.000000e-01
3.468750e+00	5.000000e-01
3.475000e+00	5.000000e-01
3.481250e+00	5.000000e-01
3.487500e+00	5.000000e-01
3.493750e+00	5.000000e-01
3.500000e+00	5.000000e-01
3.506250e+00	5.000000e-01
3.512500e+00	5.000000e-01
3.518750e+00	5.000000e-01
3.525000e+00	5.000000e-01
3.531250e+00	5.000000e-01
3.537500e+00	5.000000e-01
3.543750e+00	5.000000e-01
3.550000e+00	5.000000e-01
3.556250e+00	5.000000e-01
3.562500e+00	5.000000e-01
3.568750e+00	5.000000e-01
3.575000e+00	5.000000e-01
3.581250e+00	5.000000e-01
3.587500e+00	5.000000e-01
3.593750e+00	5.000000e-01
3.600000e+00	5.000000e-01
3.606250e+00	5.000000e-01
3.612500e+00	5.000000e-01
3.618750e+00	5.000000e-01
3.625000e+00	5.000000e-01
3.631250e+00	5.000000e-01
3.637500e+00	5.000000e-01
3.643750e+00	5.000000e-01
3.650000e+00	5.000000e-01
3.656250e+00	5.000000e-01
3.662500e+00	5.000000e-01
3.668750e+00	5.000000e-01
3.675000e+00	5.000000e-01
3.681250e+00	5.000000e-01
3.687500e+00	5.000000e-01
3.693750e+00	5.000000e-01
3.700000e+00	5.000000e-01
3.706250e+00	5.000000e-01
3.712500e+00	5.000000e-01
3.718750e+00	5.000000e-01
3.725000e+00	5.000000e-01
3.731250e+00	5.000000e-01
3.737500e+00	5.000000e-01
3.743750e+00	5.000000e-01
3.750000e+00	5.000000e-01
3.756250e+00	5.000000e-01
3.762500e+00	5.000000e-01
3.768750e+00	5.000000e-01
3.775000e+00	5.000000e-01
3.781250e+00	5.000000e-01
3.787500e+00	5.000000e-01
3.793750e+00	5.000000e-01
3.800000e+00	5.000000e-01
3.806250e+00	5.000000e-01
3.812500e+00	5.000000e-01
3.818750e+00	5.000000e-01
3.825000e+00	5.000000e-01
3.831250e+00	5.000000e-01
3.837500e+00	5.000000e-01
3.843750e+00	5.000000e-01
3.850000e+00	5.000000e-01
3.856250e+00	5.000000e-01
3.862500e+00	0
3.868750e+00	0
3.875000e+00	0
3.881250e+00	0
3.887500e+00	0
3.893750e+00	0
3.900000e+00	0
3.906250e+00	0
3.912500e+00	0
3.918750e+00	0
3.925000e+00	0
3.931250e+00	0
3.937500e+00	0
3.943750e+00	0
3.950000e+00	0
3.956250e+00	0
3.962500e+00	0
3.968750e+00	0
3.975000e+00	0
3.981250e+00	0
3.987500e+00	0
3.993750e+00	0
4	0


==> nlmsWGN.dat <==
0	1.624040e-05
6.329114e-02	-8.356046e+00
1.265823e-01	-1.502398e+01
1.898734e-01	-2.085154e+01
2.531646e-01	-2.306872e+01
3.164557e-01	-2.477907e+01
3.797468e-01	-2.529515e+01
4.430380e-01	-2.514019e+01
5.063291e-01	-2.460859e+01
5.696203e-01	-2.513852e+01
6.329114e-01	-2.473602e+01
6.962025e-01	-2.481099e+01
7.594937e-01	-2.469117e+01
8.227848e-01	-2.505366e+01
8.860759e-01	-2.499258e+01
9.493671e-01	-2.491268e+01
1.012658e+00	-2.517413e+01
1.075949e+00	-2.504511e+01
1.139241e+00	-2.521520e+01
1.202532e+00	-2.554959e+01
1.265823e+00	-2.540902e+01
1.329114e+00	-2.511000e+01
1.392405e+00	-2.493858e+01
1.455696e+00	-2.474076e+01
1.518987e+00	-2.490917e+01
1.582278e+00	-2.558951e+01
1.645570e+00	-2.498611e+01
1.708861e+00	-2.527881e+01
1.772152e+00	-2.487728e+01
1.835443e+00	-2.464763e+01
1.898734e+00	-2.465475e+01
1.962025e+00	-2.482617e+01
2.025316e+00	-2.500724e+01
2.088608e+00	-2.476446e+01
2.151899e+00	-2.511928e+01
2.215190e+00	-2.515706e+01
2.278481e+00	-2.490598e+01
2.341772e+00	-2.504849e+01
2.405063e+00	-2.472365e+01
2.468354e+00	-2.489876e+01
2.531646e+00	-2.513845e+01
2.594937e+00	-2.463377e+01
2.658228e+00	-2.500280e+01
2.721519e+00	-2.453395e+01
2.784810e+00	-2.424125e+01
2.848101e+00	-2.463312e+01
2.911392e+00	-2.565394e+01
2.974684e+00	-2.479412e+01
3.037975e+00	-2.498010e+01
3.101266e+00	-2.490399e+01
3.164557e+00	-2.481912e+01
3.227848e+00	-2.513117e+01
3.291139e+00	-2.494853e+01
3.354430e+00	-2.491078e+01
3.417722e+00	-2.492286e+01
3.481013e+00	-2.483034e+01
3.544304e+00	-2.541621e+01
3.607595e+00	-2.510546e+01
3.670886e+00	-2.534061e+01
3.734177e+00	-2.542383e+01
3.797468e+00	-2.574068e+01
3.860759e+00	-2.563279e+01
3.924051e+00	-2.458680e+01
3.987342e+00	-2.519977e+01
4.050633e+00	-2.442089e+01
4.113924e+00	-2.501021e+01
4.177215e+00	-2.544113e+01
4.240506e+00	-2.548495e+01
4.303797e+00	-2.471499e+01
4.367089e+00	-2.527028e+01
4.430380e+00	-2.469213e+01
4.493671e+00	-2.470779e+01
4.556962e+00	-2.457131e+01
4.620253e+00	-2.448395e+01
4.683544e+00	-2.438099e+01
4.746835e+00	-2.476776e+01
4.810127e+00	-2.454803e+01
4.873418e+00	-2.437767e+01
4.936709e+00	-2.450418e+01
5	-2.468491e+01


==> nlmsWGNstep.dat <==
0	5.000000e-01
1.253133e-02	5.000000e-01
2.506266e-02	5.000000e-01
3.759398e-02	5.000000e-01
5.012531e-02	5.000000e-01
6.265664e-02	5.000000e-01
7.518797e-02	5.000000e-01
8.771930e-02	5.000000e-01
1.002506e-01	5.000000e-01
1.127820e-01	5.000000e-01
1.253133e-01	5.000000e-01
1.378446e-01	5.000000e-01
1.503759e-01	5.000000e-01
1.629073e-01	5.000000e-01
1.754386e-01	5.000000e-01
1.879699e-01	5.000000e-01
2.005013e-01	5.000000e-01
2.130326e-01	5.000000e-01
2.255639e-01	5.000000e-01
2.380952e-01	5.000000e-01
2.506266e-01	5.000000e-01
2.631579e-01	5.000000e-01
2.756892e-01	5.000000e-01
2.882206e-01	5.000000e-01
3.007519e-01	5.000000e-01
3.132832e-01	5.000000e-01
3.258145e-01	5.000000e-01
3.383459e-01	5.000000e-01
3.508772e-01	5.000000e-01
3.634085e-01	5.000000e-01
3.759398e-01	5.000000e-01
3.884712e-01	5.000000e-01
4.010025e-01	5.000000e-01
4.135338e-01	5.000000e-01
4.260652e-01	5.000000e-01
4.385965e-01	5.000000e-01
4.511278e-01	5.000000e-01
4.636591e-01	5.000000e-01
4.761905e-01	5.000000e-01
4.887218e-01	5.000000e-01
5.012531e-01	5.000000e-01
5.137845e-01	5.000000e-01
5.263158e-01	5.000000e-01
5.388471e-01	5.000000e-01
5.513784e-01	5.000000e-01
5.639098e-01	5.000000e-01
5.764411e-01	5.000000e-01
5.889724e-01	5.000000e-01
6.015038e-01	5.000000e-01
6.140351e-01	5.000000e-01
6.265664e-01	5.000000e-01
6.390977e-01	5.000000e-01
6.516291e-01	5.000000e-01
6.641604e-01	5.000000e-01
6.766917e-01	5.000000e-01
6.892231e-01	5.000000e-01
7.017544e-01	5.000000e-01
7.142857e-01	5.000000e-01
7.268170e-01	5.000000e-01
7.393484e-01	5.000000e-01
7.518797e-01	5.000000e-01
7.644110e-01	5.000000e-01
7.769424e-01	5.000000e-01
7.894737e-01	5.000000e-01
8.020050e-01	5.000000e-01
8.145363e-01	5.000000e-01
8.270677e-01	5.000000e-01
8.395990e-01	5.000000e-01
8.521303e-01	5.000000e-01
8.646617e-01	5.000000e-01
8.771930e-01	5.000000e-01
8.897243e-01	5.000000e-01
9.022556e-01	5.000000e-01
9.147870e-01	5.000000e-01
9.273183e-01	5.000000e-01
9.398496e-01	5.000000e-01
9.523810e-01	5.000000e-01
9.649123e-01	5.000000e-01
9.774436e-01	5.000000e-01
9.899749e-01	5.000000e-01
1.002506e+00	5.000000e-01
1.015038e+00	5.000000e-01
1.027569e+00	5.000000e-01
1.040100e+00	5.000000e-01
1.052632e+00	5.000000e-01
1.065163e+00	5.000000e-01
1.077694e+00	5.000000e-01
1.090226e+00	5.000000e-01
1.102757e+00	5.000000e-01
1.115288e+00	5.000000e-01
1.127820e+00	5.000000e-01
1.140351e+00	5.000000e-01
1.152882e+00	5.000000e-01
1.165414e+00	5.000000e-01
1.177945e+00	5.000000e-01
1.190476e+00	5.000000e-01
1.203008e+00	5.000000e-01
1.215539e+00	5.000000e-01
1.228070e+00	5.000000e-01
1.240602e+00	5.000000e-01
1.253133e+00	5.000000e-01
1.265664e+00	5.000000e-01
1.278195e+00	5.000000e-01
1.290727e+00	5.000000e-01
1.303258e+00	5.000000e-01
1.315789e+00	5.000000e-01
1.328321e+00	5.000000e-01
1.340852e+00	5.000000e-01
1.353383e+00	5.000000e-01
1.365915e+00	5.000000e-01
1.378446e+00	5.000000e-01
1.390977e+00	5.000000e-01
1.403509e+00	5.000000e-01
1.416040e+00	5.000000e-01
1.428571e+00	5.000000e-01
1.441103e+00	5.000000e-01
1.453634e+00	5.000000e-01
1.466165e+00	5.000000e-01
1.478697e+00	5.000000e-01
1.491228e+00	5.000000e-01
1.503759e+00	5.000000e-01
1.516291e+00	5.000000e-01
1.528822e+00	5.000000e-01
1.541353e+00	5.000000e-01
1.553885e+00	5.000000e-01
1.566416e+00	5.000000e-01
1.578947e+00	5.000000e-01
1.591479e+00	5.000000e-01
1.604010e+00	5.000000e-01
1.616541e+00	5.000000e-01
1.629073e+00	5.000000e-01
1.641604e+00	5.000000e-01
1.654135e+00	5.000000e-01
1.666667e+00	5.000000e-01
1.679198e+00	5.000000e-01
1.691729e+00	5.000000e-01
1.704261e+00	5.000000e-01
1.716792e+00	5.000000e-01
1.729323e+00	5.000000e-01
1.741855e+00	5.000000e-01
1.754386e+00	5.000000e-01
1.766917e+00	5.000000e-01
1.779449e+00	5.000000e-01
1.791980e+00	5.000000e-01
1.804511e+00	5.000000e-01
1.817043e+00	5.000000e-01
1.829574e+00	5.000000e-01
1.842105e+00	5.000000e-01
1.854637e+00	5.000000e-01
1.867168e+00	5.000000e-01
1.879699e+00	5.000000e-01
1.892231e+00	5.000000e-01
1.904762e+00	5.000000e-01
1.917293e+00	5.000000e-01
1.929825e+00	5.000000e-01
1.942356e+00	5.000000e-01
1.954887e+00	5.000000e-01
1.967419e+00	5.000000e-01
1.979950e+00	5.000000e-01
1.992481e+00	5.000000e-01
2.005013e+00	5.000000e-01
2.017544e+00	5.000000e-01
2.030075e+00	5.000000e-01
2.042607e+00	5.000000e-01
2.055138e+00	5.000000e-01
2.067669e+00	5.000000e-01
2.080201e+00	5.000000e-01
2.092732e+00	5.000000e-01
2.105263e+00	5.000000e-01
2.117794e+00	5.000000e-01
2.130326e+00	5.000000e-01
2.142857e+00	5.000000e-01
2.155388e+00	5.000000e-01
2.167920e+00	5.000000e-01
2.180451e+00	5.000000e-01
2.192982e+00	5.000000e-01
2.205514e+00	5.000000e-01
2.218045e+00	5.000000e-01
2.230576e+00	5.000000e-01
2.243108e+00	5.000000e-01
2.255639e+00	5.000000e-01
2.268170e+00	5.000000e-01
2.280702e+00	5.000000e-01
2.293233e+00	5.000000e-01
2.305764e+00	5.000000e-01
2.318296e+00	5.000000e-01
2.330827e+00	5.000000e-01
2.343358e+00	5.000000e-01
2.355890e+00	5.000000e-01
2.368421e+00	5.000000e-01
2.380952e+00	5.000000e-01
2.393484e+00	5.000000e-01
2.406015e+00	5.000000e-01
2.418546e+00	5.000000e-01
2.431078e+00	5.000000e-01
2.443609e+00	5.000000e-01
2.456140e+00	5.000000e-01
2.468672e+00	5.000000e-01
2.481203e+00	5.000000e-01
2.493734e+00	5.000000e-01
2.506266e+00	5.000000e-01
2.518797e+00	5.000000e-01
2.531328e+00	5.000000e-01
2.543860e+00	5.000000e-01
2.556391e+00	5.000000e-01
2.568922e+00	5.000000e-01
2.581454e+00	5.000000e-01
2.593985e+00	5.000000e-01
2.606516e+00	5.000000e-01
2.619048e+00	5.000000e-01
2.631579e+00	5.000000e-01
2.644110e+00	5.000000e-01
2.656642e+00	5.000000e-01
2.669173e+00	5.000000e-01
2.681704e+00	5.000000e-01
2.694236e+00	5.000000e-01
2.706767e+00	5.000000e-01
2.719298e+00	5.000000e-01
2.731830e+00	5.000000e-01
2.744361e+00	5.000000e-01
2.756892e+00	5.000000e-01
2.769424e+00	5.000000e-01
2.781955e+00	5.000000e-01
2.794486e+00	5.000000e-01
2.807018e+00	5.000000e-01
2.819549e+00	5.000000e-01
2.832080e+00	5.000000e-01
2.844612e+00	5.000000e-01
2.857143e+00	5.000000e-01
2.869674e+00	5.000000e-01
2.882206e+00	5.000000e-01
2.894737e+00	5.000000e-01
2.907268e+00	5.000000e-01
2.919799e+00	5.000000e-01
2.932331e+00	5.000000e-01
2.944862e+00	5.000000e-01
2.957393e+00	5.000000e-01
2.969925e+00	5.000000e-01
2.982456e+00	5.000000e-01
2.994987e+00	5.000000e-01
3.007519e+00	5.000000e-01
3.020050e+00	5.000000e-01
3.032581e+00	5.000000e-01
3.045113e+00	5.000000e-01
3.057644e+00	5.000000e-01
3.070175e+00	5.000000e-01
3.082707e+00	5.000000e-01
3.095238e+00	5.000000e-01
3.107769e+00	5.000000e-01
3.120301e+00	5.000000e-01
3.132832e+00	5.000000e-01
3.145363e+00	5.000000e-01
3.157895e+00	5.000000e-01
3.170426e+00	5.000000e-01
3.182957e+00	5.000000e-01
3.195489e+00	5.000000e-01
3.208020e+00	5.000000e-01
3.220551e+00	5.000000e-01
3.233083e+00	5.000000e-01
3.245614e+00	5.000000e-01
3.258145e+00	5.000000e-01
3.270677e+00	5.000000e-01
3.283208e+00	5.000000e-01
3.295739e+00	5.000000e-01
3.308271e+00	5.000000e-01
3.320802e+00	5.000000e-01
3.333333e+00	5.000000e-01
3.345865e+00	5.000000e-01
3.358396e+00	5.000000e-01
3.370927e+00	5.000000e-01
3.383459e+00	5.000000e-01
3.395990e+00	5.000000e-01
3.408521e+00	5.000000e-01
3.421053e+00	5.000000e-01
3.433584e+00	5.000000e-01
3.446115e+00	5.000000e-01
3.458647e+00	5.000000e-01
3.471178e+00	5.000000e-01
3.483709e+00	5.000000e-01
3.496241e+00	5.000000e-01
3.508772e+00	5.000000e-01
3.521303e+00	5.000000e-01
3.533835e+00	5.000000e-01
3.546366e+00	5.000000e-01
3.558897e+00	5.000000e-01
3.571429e+00	5.000000e-01
3.583960e+00	5.000000e-01
3.596491e+00	5.000000e-01
3.609023e+00	5.000000e-01
3.621554e+00	5.000000e-01
3.634085e+00	5.000000e-01
3.646617e+00	5.000000e-01
3.659148e+00	5.000000e-01
3.671679e+00	5.000000e-01
3.684211e+00	5.000000e-01
3.696742e+00	5.000000e-01
3.709273e+00	5.000000e-01
3.721805e+00	5.000000e-01
3.734336e+00	5.000000e-01
3.746867e+00	5.000000e-01
3.759398e+00	5.000000e-01
3.771930e+00	5.000000e-01
3.784461e+00	5.000000e-01
3.796992e+00	5.000000e-01
3.809524e+00	5.000000e-01
3.822055e+00	5.000000e-01
3.834586e+00	5.000000e-01
3.847118e+00	5.000000e-01
3.859649e+00	5.000000e-01
3.872180e+00	5.000000e-01
3.884712e+00	5.000000e-01
3.897243e+00	5.000000e-01
3.909774e+00	5.000000e-01
3.922306e+00	5.000000e-01
3.934837e+00	5.000000e-01
3.947368e+00	5.000000e-01
3.959900e+00	5.000000e-01
3.972431e+00	5.000000e-01
3.984962e+00	5.000000e-01
3.997494e+00	5.000000e-01
4.010025e+00	5.000000e-01
4.022556e+00	5.000000e-01
4.035088e+00	5.000000e-01
4.047619e+00	5.000000e-01
4.060150e+00	5.000000e-01
4.072682e+00	5.000000e-01
4.085213e+00	5.000000e-01
4.097744e+00	5.000000e-01
4.110276e+00	5.000000e-01
4.122807e+00	5.000000e-01
4.135338e+00	5.000000e-01
4.147870e+00	5.000000e-01
4.160401e+00	5.000000e-01
4.172932e+00	5.000000e-01
4.185464e+00	5.000000e-01
4.197995e+00	5.000000e-01
4.210526e+00	5.000000e-01
4.223058e+00	5.000000e-01
4.235589e+00	5.000000e-01
4.248120e+00	5.000000e-01
4.260652e+00	5.000000e-01
4.273183e+00	5.000000e-01
4.285714e+00	5.000000e-01
4.298246e+00	5.000000e-01
4.310777e+00	5.000000e-01
4.323308e+00	5.000000e-01
4.335840e+00	5.000000e-01
4.348371e+00	5.000000e-01
4.360902e+00	5.000000e-01
4.373434e+00	5.000000e-01
4.385965e+00	5.000000e-01
4.398496e+00	5.000000e-01
4.411028e+00	5.000000e-01
4.423559e+00	5.000000e-01
4.436090e+00	5.000000e-01
4.448622e+00	5.000000e-01
4.461153e+00	5.000000e-01
4.473684e+00	5.000000e-01
4.486216e+00	5.000000e-01
4.498747e+00	5.000000e-01
4.511278e+00	5.000000e-01
4.523810e+00	5.000000e-01
4.536341e+00	5.000000e-01
4.548872e+00	5.000000e-01
4.561404e+00	5.000000e-01
4.573935e+00	5.000000e-01
4.586466e+00	5.000000e-01
4.598997e+00	5.000000e-01
4.611529e+00	5.000000e-01
4.624060e+00	5.000000e-01
4.636591e+00	5.000000e-01
4.649123e+00	5.000000e-01
4.661654e+00	5.000000e-01
4.674185e+00	5.000000e-01
4.686717e+00	5.000000e-01
4.699248e+00	5.000000e-01
4.711779e+00	5.000000e-01
4.724311e+00	5.000000e-01
4.736842e+00	5.000000e-01
4.749373e+00	5.000000e-01
4.761905e+00	5.000000e-01
4.774436e+00	5.000000e-01
4.786967e+00	5.000000e-01
4.799499e+00	5.000000e-01
4.812030e+00	5.000000e-01
4.824561e+00	5.000000e-01
4.837093e+00	5.000000e-01
4.849624e+00	5.000000e-01
4.862155e+00	5.000000e-01
4.874687e+00	5.000000e-01
4.887218e+00	5.000000e-01
4.899749e+00	5.000000e-01
4.912281e+00	5.000000e-01
4.924812e+00	5.000000e-01
4.937343e+00	5.000000e-01
4.949875e+00	5.000000e-01
4.962406e+00	5.000000e-01
4.974937e+00	5.000000e-01
4.987469e+00	5.000000e-01
5	5.000000e-01


==> shSPEECH.dat <==
0	0
6.250000e-02	-5.324465e-01
1.250000e-01	-6.182225e-01
1.875000e-01	-1.498581e+00
2.500000e-01	-2.198710e+00
3.125000e-01	-2.618615e+00
3.750000e-01	-2.824261e+00
4.375000e-01	-3.299371e+00
5.000000e-01	-4.356841e+00
5.625000e-01	-4.588401e+00
6.250000e-01	-4.640228e+00
6.875000e-01	-4.728841e+00
7.500000e-01	-6.875745e+00
8.125000e-01	-9.676901e+00
8.750000e-01	-1.096811e+01
9.375000e-01	-1.178478e+01
1	-1.215954e+01
1.062500e+00	-1.237516e+01
1.125000e+00	-1.312386e+01
1.187500e+00	-1.378993e+01
1.250000e+00	-1.393479e+01
1.312500e+00	-1.395509e+01
1.375000e+00	-1.397288e+01
1.437500e+00	-1.397672e+01
1.500000e+00	-1.408953e+01
1.562500e+00	-1.446026e+01
1.625000e+00	-1.479838e+01
1.687500e+00	-1.491025e+01
1.750000e+00	-1.493906e+01
1.812500e+00	-1.500076e+01
1.875000e+00	-1.506424e+01
1.937500e+00	-1.512290e+01
2	-1.563851e+01
2.062500e+00	-1.677497e+01
2.125000e+00	-1.732511e+01
2.187500e+00	-1.753033e+01
2.250000e+00	-1.754237e+01
2.312500e+00	-1.787497e+01
2.375000e+00	-1.814439e+01
2.437500e+00	-1.825807e+01
2.500000e+00	-1.826314e+01
2.562500e+00	-1.831256e+01
2.625000e+00	-1.847091e+01
2.687500e+00	-1.848242e+01
2.750000e+00	-1.848278e+01
2.812500e+00	-1.848277e+01
2.875000e+00	-1.848674e+01
2.937500e+00	-1.863241e+01
3	-1.863819e+01
3.062500e+00	-1.867147e+01
3.125000e+00	-1.873835e+01
3.187500e+00	-1.873365e+01
3.250000e+00	-1.874876e+01
3.312500e+00	-1.879282e+01
3.375000e+00	-1.880967e+01
3.437500e+00	-1.883286e+01
3.500000e+00	-1.929245e+01
3.562500e+00	-1.974367e+01
3.625000e+00	-1.974012e+01
3.687500e+00	-1.973756e+01
3.750000e+00	-1.974138e+01
3.812500e+00	-1.974070e+01
3.875000e+00	-1.973666e+01
3.937500e+00	-1.974353e+01
4	-1.974372e+01
4.062500e+00	-1.975178e+01
4.125000e+00	-1.975308e+01
4.187500e+00	-1.977839e+01
4.250000e+00	-1.978346e+01
4.312500e+00	-1.980216e+01
4.375000e+00	-1.979834e+01
4.437500e+00	-2.022522e+01
4.500000e+00	-2.049582e+01
4.562500e+00	-2.049478e+01
4.625000e+00	-2.051023e+01
4.687500e+00	-2.052189e+01
4.750000e+00	-2.052439e+01
4.812500e+00	-2.052471e+01
4.875000e+00	-2.053851e+01
4.937500e+00	-2.055395e+01
5	-2.085196e+01
5.062500e+00	-2.097291e+01
5.125000e+00	-2.095765e+01
5.187500e+00	-2.096582e+01
5.250000e+00	-2.094944e+01
5.312500e+00	-2.094263e+01
5.375000e+00	-2.095642e+01
5.437500e+00	-2.095432e+01
5.500000e+00	-2.095561e+01
5.562500e+00	-2.095690e+01
5.625000e+00	-2.095747e+01
5.687500e+00	-2.095735e+01
5.750000e+00	-2.095647e+01
5.812500e+00	-2.095646e+01
5.875000e+00	-2.095643e+01
5.937500e+00	-2.096477e+01
6	-2.095345e+01
6.062500e+00	-2.095826e+01
6.125000e+00	-2.108414e+01
6.187500e+00	-2.118689e+01
6.250000e+00	-2.119882e+01
6.312500e+00	-2.119244e+01
6.375000e+00	-2.119663e+01
6.437500e+00	-2.119648e+01
6.500000e+00	-2.120096e+01
6.562500e+00	-2.119319e+01
6.625000e+00	-2.119667e+01
6.687500e+00	-2.119160e+01
6.750000e+00	-2.120668e+01
6.812500e+00	-2.122645e+01
6.875000e+00	-2.122654e+01
6.937500e+00	-2.123089e+01
7	-2.125068e+01
7.062500e+00	-2.125396e+01
7.125000e+00	-2.124831e+01
7.187500e+00	-2.125025e+01
7.250000e+00	-2.124775e+01
7.312500e+00	-2.126693e+01
7.375000e+00	-2.148918e+01
7.437500e+00	-2.150989e+01
7.500000e+00	-2.151609e+01
7.562500e+00	-2.151823e+01
7.625000e+00	-2.151888e+01
7.687500e+00	-2.150343e+01
7.750000e+00	-2.160939e+01
7.812500e+00	-2.163917e+01
7.875000e+00	-2.179772e+01
7.937500e+00	-2.186270e+01
8	-2.185186e+01
8.062500e+00	-2.188115e+01
8.125000e+00	-2.188826e+01
8.187500e+00	-2.190044e+01
8.250000e+00	-2.189997e+01
8.312500e+00	-2.190240e+01
8.375000e+00	-2.190235e+01
8.437500e+00	-2.190066e+01
8.500000e+00	-2.189842e+01
8.562500e+00	-2.189442e+01
8.625000e+00	-2.189648e+01
8.687500e+00	-2.190970e+01
8.750000e+00	-2.191143e+01
8.812500e+00	-2.190978e+01
8.875000e+00	-2.190831e+01
8.937500e+00	-2.190536e+01
9	-2.190519e+01
9.062500e+00	-2.193375e+01
9.125000e+00	-2.190825e+01
9.187500e+00	-2.192009e+01
9.250000e+00	-2.192024e+01
9.312500e+00	-2.188324e+01
9.375000e+00	-2.192117e+01
9.437500e+00	-2.190896e+01
9.500000e+00	-2.188870e+01
9.562500e+00	-2.193130e+01
9.625000e+00	-2.195853e+01
9.687500e+00	-2.210317e+01
9.750000e+00	-2.228626e+01
9.812500e+00	-2.229554e+01
9.875000e+00	-2.229184e+01
9.937500e+00	-2.229224e+01
10	-2.229276e+01


==> shSPEECHstep.dat <==
3	5.889759e-04
3.006250e+00	3.752776e-04
3.012500e+00	1.205967e-03
3.018750e+00	7.276184e-03
3.025000e+00	1.919274e-02
3.031250e+00	2.647656e-01
3.037500e+00	1.185873e-01
3.043750e+00	3.648150e-01
3.050000e+00	5.000000e-01
3.056250e+00	5.000000e-01
3.062500e+00	5.000000e-01
3.068750e+00	5.000000e-01
3.075000e+00	5.000000e-01
3.081250e+00	5.000000e-01
3.087500e+00	5.000000e-01
3.093750e+00	5.000000e-01
3.100000e+00	5.000000e-01
3.106250e+00	5.000000e-01
3.112500e+00	5.000000e-01
3.118750e+00	5.000000e-01
3.125000e+00	5.000000e-01
3.131250e+00	5.000000e-01
3.137500e+00	4.775698e-01
3.143750e+00	5.000000e-01
3.150000e+00	3.301318e-01
3.156250e+00	1.689516e-01
3.162500e+00	8.718917e-02
3.168750e+00	1.263634e-02
3.175000e+00	3.746424e-03
3.181250e+00	1.478800e-03
3.187500e+00	3.112559e-03
3.193750e+00	1.796421e-02
3.200000e+00	4.826444e-02
3.206250e+00	5.354716e-02
3.212500e+00	1.119017e-01
3.218750e+00	8.174683e-02
3.225000e+00	1.482874e-01
3.231250e+00	5.000000e-01
3.237500e+00	3.507525e-01
3.243750e+00	4.176834e-01
3.250000e+00	5.000000e-01
3.256250e+00	5.000000e-01
3.262500e+00	5.000000e-01
3.268750e+00	5.000000e-01
3.275000e+00	5.000000e-01
3.281250e+00	5.000000e-01
3.287500e+00	5.000000e-01
3.293750e+00	4.405074e-01
3.300000e+00	5.000000e-01
3.306250e+00	5.000000e-01
3.312500e+00	4.844320e-01
3.318750e+00	5.000000e-01
3.325000e+00	5.000000e-01
3.331250e+00	1.970664e-01
3.337500e+00	1.287329e-01
3.343750e+00	2.417023e-02
3.350000e+00	1.216621e-02
3.356250e+00	4.487148e-03
3.362500e+00	2.511576e-03
3.368750e+00	2.228818e-03
3.375000e+00	1.015460e-02
3.381250e+00	1.895863e-02
3.387500e+00	2.695121e-02
3.393750e+00	4.894851e-02
3.400000e+00	7.802128e-02
3.406250e+00	1.748359e-01
3.412500e+00	1.275080e-01
3.418750e+00	1.194680e-01
3.425000e+00	3.444167e-02
3.431250e+00	3.539839e-02
3.437500e+00	4.008122e-02
3.443750e+00	8.898319e-02
3.450000e+00	1.455462e-01
3.456250e+00	2.569286e-01
3.462500e+00	3.193561e-01
3.468750e+00	5.000000e-01
3.475000e+00	5.000000e-01
3.481250e+00	5.000000e-01
3.487500e+00	5.000000e-01
3.493750e+00	5.000000e-01
3.500000e+00	5.000000e-01
3.506250e+00	5.000000e-01
3.512500e+00	5.000000e-01
3.518750e+00	5.000000e-01
3.525000e+00	5.000000e-01
3.531250e+00	5.000000e-01
3.537500e+00	5.000000e-01
3.543750e+00	5.000000e-01
3.550000e+00	5.000000e-01
3.556250e+00	5.000000e-01
3.562500e+00	5.000000e-01
3.568750e+00	5.000000e-01
3.575000e+00	5.000000e-01
3.581250e+00	5.000000e-01
3.587500e+00	5.000000e-01
3.593750e+00	5.000000e-01
3.600000e+00	5.000000e-01
3.606250e+00	5.000000e-01
3.612500e+00	5.000000e-01
3.618750e+00	5.000000e-01
3.625000e+00	3.651888e-01
3.631250e+00	1.056396e-01
3.637500e+00	9.088921e-02
3.643750e+00	9.376648e-02
3.650000e+00	1.212907e-01
3.656250e+00	1.546925e-01
3.662500e+00	6.055167e-02
3.668750e+00	1.391654e-01
3.675000e+00	9.844243e-02
3.681250e+00	8.086017e-02
3.687500e+00	3.644582e-02
3.693750e+00	1.831070e-01
3.700000e+00	1.802694e-01
3.706250e+00	2.260281e-01
3.712500e+00	8.850208e-02
3.718750e+00	2.097748e-01
3.725000e+00	1.672513e-01
3.731250e+00	2.622426e-01
3.737500e+00	2.276743e-01
3.743750e+00	3.277998e-01
3.750000e+00	3.908558e-01
3.756250e+00	5.000000e-01
3.762500e+00	2.438017e-01
3.768750e+00	2.518405e-01
3.775000e+00	4.875374e-01
3.781250e+00	4.597329e-01
3.787500e+00	3.435345e-01
3.793750e+00	5.000000e-01
3.800000e+00	3.348065e-01
3.806250e+00	3.313068e-01
3.812500e+00	4.079161e-01
3.818750e+00	5.000000e-01
3.825000e+00	3.287636e-01
3.831250e+00	4.527686e-01
3.837500e+00	4.498042e-01
3.843750e+00	1.995347e-01
3.850000e+00	1.988963e-01
3.856250e+00	1.225366e-01
3.862500e+00	6.752628e-02
3.868750e+00	6.725126e-02
3.875000e+00	5.141945e-02
3.881250e+00	4.910366e-02
3.887500e+00	2.560980e-02
3.893750e+00	2.604006e-02
3.900000e+00	1.808871e-02
3.906250e+00	8.514483e-03
3.912500e+00	3.858904e-03
3.918750e+00	2.429177e-03
3.925000e+00	2.654374e-03
3.931250e+00	1.789259e-03
3.937500e+00	1.232515e-03
3.943750e+00	1.147449e-03
3.950000e+00	1.058270e-03
3.956250e+00	1.315698e-03
3.962500e+00	1.312031e-03
3.968750e+00	1.483694e-03
3.975000e+00	1.252544e-03
3.981250e+00	8.484193e-04
3.987500e+00	1.170580e-03
3.993750e+00	1.533271e-03
4	1.368855e-03


==> shWGN.dat <==
0	0
6.329114e-02	-6.278342e+00
1.265823e-01	-1.037348e+01
1.898734e-01	-1.350442e+01
2.531646e-01	-1.567671e+01
3.164557e-01	-1.803928e+01
3.797468e-01	-1.991842e+01
4.430380e-01	-2.151513e+01
5.063291e-01	-2.256048e+01
5.696203e-01	-2.323093e+01
6.329114e-01	-2.380364e+01
6.962025e-01	-2.429057e+01
7.594937e-01	-2.474638e+01
8.227848e-01	-2.511528e+01
8.860759e-01	-2.536328e+01
9.493671e-01	-2.566031e+01
1.012658e+00	-2.596065e+01
1.075949e+00	-2.620395e+01
1.139241e+00	-2.648517e+01
1.202532e+00	-2.680149e+01
1.265823e+00	-2.701233e+01
1.329114e+00	-2.726313e+01
1.392405e+00	-2.762207e+01
1.455696e+00	-2.789013e+01
1.518987e+00	-2.816412e+01
1.582278e+00	-2.842505e+01
1.645570e+00	-2.859821e+01
1.708861e+00	-2.873428e+01
1.772152e+00	-2.891799e+01
1.835443e+00	-2.910210e+01
1.898734e+00	-2.930880e+01
1.962025e+00	-2.947770e+01
2.025316e+00	-2.959110e+01
2.088608e+00	-2.974261e+01
2.151899e+00	-2.984716e+01
2.215190e+00	-2.998843e+01
2.278481e+00	-3.011349e+01
2.341772e+00	-3.026639e+01
2.405063e+00	-3.037030e+01
2.468354e+00	-3.046674e+01
2.531646e+00	-3.057794e+01
2.594937e+00	-3.065222e+01
2.658228e+00	-3.075028e+01
2.721519e+00	-3.082788e+01
2.784810e+00	-3.092037e+01
2.848101e+00	-3.100231e+01
2.911392e+00	-3.113761e+01
2.974684e+00	-3.122493e+01
3.037975e+00	-3.130655e+01
3.101266e+00	-3.142064e+01
3.164557e+00	-3.151072e+01
3.227848e+00	-3.161516e+01
3.291139e+00	-3.169200e+01
3.354430e+00	-3.176960e+01
3.417722e+00	-3.184520e+01
3.481013e+00	-3.191839e+01
3.544304e+00	-3.200569e+01
3.607595e+00	-3.207736e+01
3.670886e+00	-3.214112e+01
3.734177e+00	-3.224378e+01
3.797468e+00	-3.232139e+01
3.860759e+00	-3.238245e+01
3.924051e+00	-3.246771e+01
3.987342e+00	-3.254440e+01
4.050633e+00	-3.260959e+01
4.113924e+00	-3.264976e+01
4.177215e+00	-3.272387e+01
4.240506e+00	-3.276616e+01
4.303797e+00	-3.281049e+01
4.367089e+00	-3.285323e+01
4.430380e+00	-3.289187e+01
4.493671e+00	-3.292540e+01
4.556962e+00	-3.296083e+01
4.620253e+00	-3.299362e+01
4.683544e+00	-3.304093e+01
4.746835e+00	-3.308396e+01
4.810127e+00	-3.311500e+01
4.873418e+00	-3.313835e+01
4.936709e+00	-3.317362e+01
5	-3.320498e+01


==> shWGNstep.dat <==
0	5.941335e-04
1.253133e-02	4.979326e-01
2.506266e-02	5.000000e-01
3.759398e-02	5.000000e-01
5.012531e-02	4.983975e-01
6.265664e-02	3.088557e-01
7.518797e-02	2.703957e-01
8.771930e-02	1.789439e-01
1.002506e-01	5.000000e-01
1.127820e-01	3.380313e-01
1.253133e-01	1.448295e-01
1.378446e-01	1.823568e-01
1.503759e-01	3.201219e-01
1.629073e-01	2.056184e-01
1.754386e-01	2.635822e-01
1.879699e-01	1.303010e-01
2.005013e-01	1.798700e-01
2.130326e-01	1.573097e-01
2.255639e-01	1.532754e-01
2.380952e-01	1.736753e-01
2.506266e-01	2.110434e-01
2.631579e-01	3.543749e-01
2.756892e-01	1.350136e-01
2.882206e-01	1.762662e-01
3.007519e-01	1.507170e-01
3.132832e-01	1.862920e-01
3.258145e-01	1.613630e-01
3.383459e-01	1.026902e-01
3.508772e-01	3.710196e-01
3.634085e-01	1.731760e-01
3.759398e-01	2.955859e-01
3.884712e-01	1.665014e-01
4.010025e-01	6.324421e-02
4.135338e-01	7.630088e-02
4.260652e-01	8.948713e-02
4.385965e-01	1.553096e-01
4.511278e-01	1.010731e-01
4.636591e-01	7.338774e-02
4.761905e-01	1.719630e-01
4.887218e-01	7.067711e-02
5.012531e-01	4.224818e-02
5.137845e-01	5.503963e-02
5.263158e-01	7.760499e-02
5.388471e-01	5.108775e-02
5.513784e-01	6.489600e-02
5.639098e-01	3.298517e-02
5.764411e-01	4.697943e-02
5.889724e-01	2.322800e-02
6.015038e-01	5.134709e-02
6.140351e-01	8.105416e-02
6.265664e-01	7.138981e-02
6.390977e-01	5.327256e-02
6.516291e-01	5.847218e-02
6.641604e-01	4.772837e-02
6.766917e-01	3.839054e-02
6.892231e-01	3.440133e-02
7.017544e-01	3.367806e-02
7.142857e-01	5.588810e-02
7.268170e-01	5.803384e-02
7.393484e-01	5.723279e-02
7.518797e-01	3.000162e-02
7.644110e-01	4.523074e-02
7.769424e-01	3.321488e-02
7.894737e-01	2.177096e-02
8.020050e-01	1.582872e-02
8.145363e-01	2.911505e-02
8.270677e-01	3.054877e-02
8.395990e-01	1.608167e-02
8.521303e-01	3.110724e-02
8.646617e-01	9.663681e-03
8.771930e-01	1.687358e-02
8.897243e-01	3.562059e-02
9.022556e-01	2.664927e-02
9.147870e-01	2.829923e-02
9.273183e-01	2.487957e-02
9.398496e-01	1.843148e-02
9.523810e-01	2.066667e-02
9.649123e-01	2.016070e-02
9.774436e-01	3.692670e-02
9.899749e-01	1.691785e-02
1.002506e+00	1.629035e-02
1.015038e+00	3.305415e-02
1.027569e+00	1.568253e-02
1.040100e+00	1.875099e-02
1.052632e+00	1.994912e-02
1.065163e+00	2.126484e-02
1.077694e+00	1.665578e-02
1.090226e+00	2.250152e-02
1.102757e+00	3.288983e-02
1.115288e+00	1.783161e-02
1.127820e+00	2.874826e-02
1.140351e+00	1.957770e-02
1.152882e+00	2.582976e-02
1.165414e+00	2.127274e-02
1.177945e+00	2.135726e-02
1.190476e+00	3.045833e-02
1.203008e+00	3.989401e-02
1.215539e+00	1.768402e-02
1.228070e+00	2.002522e-02
1.240602e+00	1.718517e-02
1.253133e+00	3.120532e-02
1.265664e+00	1.579769e-02
1.278195e+00	3.858475e-02
1.290727e+00	2.057283e-02
1.303258e+00	1.151958e-02
1.315789e+00	3.717417e-02
1.328321e+00	2.138982e-02
1.340852e+00	1.886199e-02
1.353383e+00	7.486791e-03
1.365915e+00	2.522731e-02
1.378446e+00	3.318757e-02
1.390977e+00	2.124715e-02
1.403509e+00	1.363443e-02
1.416040e+00	8.931205e-03
1.428571e+00	2.172974e-02
1.441103e+00	2.744078e-02
1.453634e+00	1.973098e-02
1.466165e+00	1.611508e-02
1.478697e+00	1.674656e-02
1.491228e+00	1.096095e-02
1.503759e+00	1.178345e-02
1.516291e+00	1.350277e-02
1.528822e+00	1.036247e-02
1.541353e+00	1.973983e-02
1.553885e+00	2.798074e-02
1.566416e+00	1.233938e-02
1.578947e+00	1.714344e-02
1.591479e+00	2.010588e-02
1.604010e+00	1.105437e-02
1.616541e+00	1.652743e-02
1.629073e+00	1.536133e-02
1.641604e+00	1.575645e-02
1.654135e+00	1.521364e-02
1.666667e+00	1.930796e-02
1.679198e+00	9.443132e-03
1.691729e+00	1.298319e-02
1.704261e+00	9.340363e-03
1.716792e+00	1.212047e-02
1.729323e+00	2.434520e-02
1.741855e+00	1.011579e-02
1.754386e+00	1.761397e-02
1.766917e+00	1.561537e-02
1.779449e+00	8.903954e-03
1.791980e+00	1.945329e-02
1.804511e+00	1.030480e-02
1.817043e+00	8.785348e-03
1.829574e+00	2.039941e-02
1.842105e+00	1.736019e-02
1.854637e+00	1.604906e-02
1.867168e+00	1.884010e-02
1.879699e+00	8.799002e-03
1.892231e+00	1.157009e-02
1.904762e+00	1.479102e-02
1.917293e+00	2.182882e-02
1.929825e+00	1.019698e-02
1.942356e+00	1.047679e-02
1.954887e+00	1.488967e-02
1.967419e+00	9.053184e-03
1.979950e+00	7.462656e-03
1.992481e+00	9.727643e-03
2.005013e+00	1.444600e-02
2.017544e+00	1.234534e-02
2.030075e+00	7.127053e-03
2.042607e+00	1.304879e-02
2.055138e+00	5.152624e-03
2.067669e+00	1.010409e-02
2.080201e+00	1.376013e-02
2.092732e+00	1.117061e-02
2.105263e+00	8.383699e-03
2.117794e+00	9.977928e-03
2.130326e+00	9.338571e-03
2.142857e+00	6.385851e-03
2.155388e+00	2.170834e-02
2.167920e+00	1.054601e-02
2.180451e+00	7.832565e-03
2.192982e+00	7.993820e-03
2.205514e+00	9.003200e-03
2.218045e+00	8.309502e-03
2.230576e+00	9.096835e-03
2.243108e+00	1.183786e-02
2.255639e+00	6.055094e-03
2.268170e+00	1.464469e-02
2.280702e+00	1.396592e-02
2.293233e+00	1.123372e-02
2.305764e+00	9.089890e-03
2.318296e+00	9.972245e-03
2.330827e+00	9.866090e-03
2.343358e+00	7.805949e-03
2.355890e+00	9.683225e-03
2.368421e+00	5.081166e-03
2.380952e+00	6.022513e-03
2.393484e+00	1.362616e-02
2.406015e+00	1.275644e-02
2.418546e+00	7.817317e-03
2.431078e+00	1.036206e-02
2.443609e+00	6.199143e-03
2.456140e+00	6.843136e-03
2.468672e+00	6.903353e-03
2.481203e+00	9.317703e-03
2.493734e+00	8.331147e-03
2.506266e+00	6.031071e-03
2.518797e+00	6.397017e-03
2.531328e+00	7.650318e-03
2.543860e+00	4.977734e-03
2.556391e+00	9.231312e-03
2.568922e+00	6.004747e-03
2.581454e+00	9.755267e-03
2.593985e+00	5.581104e-03
2.606516e+00	1.022204e-02
2.619048e+00	9.412351e-03
2.631579e+00	9.754299e-03
2.644110e+00	4.889840e-03
2.656642e+00	1.288013e-02
2.669173e+00	8.013092e-03
2.681704e+00	9.758259e-03
2.694236e+00	5.656844e-03
2.706767e+00	4.938087e-03
2.719298e+00	4.175557e-03
2.731830e+00	6.423243e-03
2.744361e+00	3.733002e-03
2.756892e+00	6.310342e-03
2.769424e+00	8.812067e-03
2.781955e+00	1.001860e-02
2.794486e+00	4.778955e-03
2.807018e+00	7.253321e-03
2.819549e+00	8.667519e-03
2.832080e+00	5.134619e-03
2.844612e+00	6.327790e-03
2.857143e+00	7.090551e-03
2.869674e+00	7.261722e-03
2.882206e+00	7.767104e-03
2.894737e+00	5.529347e-03
2.907268e+00	5.373944e-03
2.919799e+00	4.180254e-03
2.932331e+00	4.885633e-03
2.944862e+00	4.827902e-03
2.957393e+00	6.251011e-03
2.969925e+00	1.069192e-02
2.982456e+00	1.137191e-02
2.994987e+00	9.815543e-03
3.007519e+00	4.754391e-03
3.020050e+00	7.817598e-03
3.032581e+00	5.727818e-03
3.045113e+00	4.371602e-03
3.057644e+00	4.703649e-03
3.070175e+00	1.098975e-02
3.082707e+00	8.314535e-03
3.095238e+00	6.894579e-03
3.107769e+00	4.400404e-03
3.120301e+00	8.838430e-03
3.132832e+00	6.708598e-03
3.145363e+00	7.149367e-03
3.157895e+00	4.270397e-03
3.170426e+00	4.572248e-03
3.182957e+00	6.273248e-03
3.195489e+00	4.547181e-03
3.208020e+00	4.080140e-03
3.220551e+00	5.648621e-03
3.233083e+00	4.368772e-03
3.245614e+00	4.295313e-03
3.258145e+00	5.861127e-03
3.270677e+00	5.509896e-03
3.283208e+00	5.784454e-03
3.295739e+00	5.643878e-03
3.308271e+00	4.431970e-03
3.320802e+00	1.165235e-02
3.333333e+00	3.883916e-03
3.345865e+00	3.595344e-03
3.358396e+00	8.563165e-03
3.370927e+00	2.777174e-03
3.383459e+00	5.035666e-03
3.395990e+00	6.881068e-03
3.408521e+00	4.568934e-03
3.421053e+00	6.403759e-03
3.433584e+00	2.737014e-03
3.446115e+00	2.099969e-03
3.458647e+00	6.128210e-03
3.471178e+00	5.271197e-03
3.483709e+00	7.958512e-03
3.496241e+00	4.246080e-03
3.508772e+00	4.958150e-03
3.521303e+00	6.855296e-03
3.533835e+00	4.743314e-03
3.546366e+00	4.508594e-03
3.558897e+00	3.954319e-03
3.571429e+00	4.270511e-03
3.583960e+00	3.560652e-03
3.596491e+00	3.173000e-03
3.609023e+00	5.023482e-03
3.621554e+00	5.798241e-03
3.634085e+00	6.677832e-03
3.646617e+00	6.193147e-03
3.659148e+00	6.638860e-03
3.671679e+00	5.602372e-03
3.684211e+00	6.157851e-03
3.696742e+00	3.389279e-03
3.709273e+00	6.879668e-03
3.721805e+00	4.433753e-03
3.734336e+00	5.027985e-03
3.746867e+00	5.141330e-03
3.759398e+00	3.472161e-03
3.771930e+00	6.551529e-03
3.784461e+00	3.022575e-03
3.796992e+00	5.367707e-03
3.809524e+00	3.979635e-03
3.822055e+00	3.572208e-03
3.834586e+00	4.549152e-03
3.847118e+00	6.204359e-03
3.859649e+00	3.511915e-03
3.872180e+00	4.941054e-03
3.884712e+00	4.430338e-03
3.897243e+00	2.383601e-03
3.909774e+00	7.151954e-03
3.922306e+00	5.877684e-03
3.934837e+00	6.996341e-03
3.947368e+00	2.380530e-03
3.959900e+00	4.831416e-03
3.972431e+00	3.558766e-03
3.984962e+00	4.159342e-03
3.997494e+00	3.579511e-03
4.010025e+00	2.099181e-03
4.022556e+00	5.073633e-03
4.035088e+00	5.700266e-03
4.047619e+00	5.056653e-03
4.060150e+00	3.350778e-03
4.072682e+00	5.545899e-03
4.085213e+00	3.376381e-03
4.097744e+00	4.071832e-03
4.110276e+00	5.660750e-03
4.122807e+00	5.921820e-03
4.135338e+00	3.909520e-03
4.147870e+00	4.058849e-03
4.160401e+00	3.938753e-03
4.172932e+00	2.327888e-03
4.185464e+00	3.790088e-03
4.197995e+00	3.721649e-03
4.210526e+00	5.562382e-03
4.223058e+00	2.678285e-03
4.235589e+00	6.743509e-03
4.248120e+00	3.102548e-03
4.260652e+00	3.817977e-03
4.273183e+00	2.722211e-03
4.285714e+00	2.424686e-03
4.298246e+00	2.911285e-03
4.310777e+00	5.956344e-03
4.323308e+00	2.822790e-03
4.335840e+00	2.851139e-03
4.348371e+00	1.767394e-03
4.360902e+00	3.973106e-03
4.373434e+00	2.160283e-03
4.385965e+00	2.077947e-03
4.398496e+00	2.546433e-03
4.411028e+00	4.569745e-03
4.423559e+00	2.224894e-03
4.436090e+00	2.415244e-03
4.448622e+00	1.509849e-03
4.461153e+00	4.029419e-03
4.473684e+00	2.442755e-03
4.486216e+00	2.056226e-03
4.498747e+00	2.893426e-03
4.511278e+00	3.384016e-03
4.523810e+00	3.778283e-03
4.536341e+00	2.462662e-03
4.548872e+00	2.257766e-03
4.561404e+00	2.954384e-03
4.573935e+00	3.486091e-03
4.586466e+00	3.956549e-03
4.598997e+00	1.380521e-03
4.611529e+00	2.283547e-03
4.624060e+00	1.870409e-03
4.636591e+00	3.901765e-03
4.649123e+00	2.080071e-03
4.661654e+00	1.731462e-03
4.674185e+00	1.485033e-03
4.686717e+00	1.430601e-03
4.699248e+00	1.669816e-03
4.711779e+00	2.266663e-03
4.724311e+00	3.499278e-03
4.736842e+00	2.227294e-03
4.749373e+00	2.073824e-03
4.761905e+00	1.682317e-03
4.774436e+00	2.945822e-03
4.786967e+00	1.668890e-03
4.799499e+00	2.649411e-03
4.812030e+00	1.673999e-03
4.824561e+00	2.607184e-03
4.837093e+00	1.475789e-03
4.849624e+00	2.165587e-03
4.862155e+00	1.915139e-03
4.874687e+00	2.314375e-03
4.887218e+00	1.939982e-03
4.899749e+00	2.998985e-03
4.912281e+00	2.747109e-03
4.924812e+00	4.462655e-03
4.937343e+00	1.640528e-03
4.949875e+00	2.918908e-03
4.962406e+00	3.151374e-03
4.974937e+00	2.966547e-03
4.987469e+00	1.696427e-03
5	4.242622e-03


==> signalSPEECH.dat <==
3	1.064259e-02
3.000625e+00	1.646850e-02
3.001250e+00	5.887098e-04
3.001875e+00	3.279619e-02
3.002500e+00	1.810834e-03
3.003125e+00	9.593297e-03
3.003750e+00	-5.686358e-03
3.004375e+00	-1.260058e-02
3.005000e+00	3.311050e-03
3.005625e+00	1.012620e-02
3.006250e+00	4.728734e-03
3.006875e+00	8.473543e-03
3.007500e+00	1.277115e-02
3.008125e+00	8.804041e-03
3.008750e+00	-1.578374e-02
3.009375e+00	2.083747e-03
3.010000e+00	-2.094295e-03
3.010625e+00	1.283991e-02
3.011250e+00	6.389483e-03
3.011875e+00	1.137761e-03
3.012500e+00	3.298807e-03
3.013125e+00	7.262438e-03
3.013750e+00	-1.505033e-02
3.014375e+00	-1.293443e-02
3.015000e+00	-6.235964e-03
3.015625e+00	-4.022286e-03
3.016250e+00	1.578637e-02
3.016875e+00	1.197586e-02
3.017500e+00	-1.973871e-02
3.018125e+00	2.654221e-03
3.018750e+00	4.551708e-03
3.019375e+00	-6.794852e-03
3.020000e+00	-3.261905e-03
3.020625e+00	3.867312e-02
3.021250e+00	4.124009e-03
3.021875e+00	-3.235447e-02
3.022500e+00	6.766238e-03
3.023125e+00	4.676124e-03
3.023750e+00	9.398036e-03
3.024375e+00	-2.606859e-03
3.025000e+00	7.376372e-03
3.025625e+00	-1.659618e-02
3.026250e+00	-1.448274e-02
3.026875e+00	6.080819e-02
3.027500e+00	3.995027e-02
3.028125e+00	-2.550695e-02
3.028750e+00	-5.506304e-02
3.029375e+00	5.510042e-02
3.030000e+00	5.028476e-02
3.030625e+00	1.130063e-02
3.031250e+00	-3.322502e-02
3.031875e+00	-1.436517e-02
3.032500e+00	-1.328322e-02
3.033125e+00	2.259242e-03
3.033750e+00	-1.307668e-02
3.034375e+00	-1.720536e-03
3.035000e+00	1.131311e-01
3.035625e+00	-6.932583e-02
3.036250e+00	-1.217027e-01
3.036875e+00	8.541757e-03
3.037500e+00	4.301792e-02
3.038125e+00	-3.401800e-02
3.038750e+00	-5.241132e-02
3.039375e+00	1.032045e-01
3.040000e+00	1.493850e-01
3.040625e+00	-1.290538e-01
3.041250e+00	-2.253203e-01
3.041875e+00	1.387129e-02
3.042500e+00	1.902417e-01
3.043125e+00	5.279425e-02
3.043750e+00	-5.536259e-02
3.044375e+00	-2.525928e-01
3.045000e+00	-1.461999e-01
3.045625e+00	1.021719e-01
3.046250e+00	2.470064e-01
3.046875e+00	1.063616e-02
3.047500e+00	-2.133143e-01
3.048125e+00	-1.114139e-01
3.048750e+00	9.908318e-02
3.049375e+00	7.200336e-02
3.050000e+00	-1.865316e-02
3.050625e+00	2.439538e-03
3.051250e+00	1.772614e-01
3.051875e+00	-5.794539e-02
3.052500e+00	-2.432911e-01
3.053125e+00	-1.817491e-01
3.053750e+00	9.888926e-02
3.054375e+00	2.257477e-01
3.055000e+00	-3.663329e-02
3.055625e+00	-6.519231e-02
3.056250e+00	-7.088843e-02
3.056875e+00	-4.251808e-02
3.057500e+00	-3.614129e-02
3.058125e+00	3.728164e-02
3.058750e+00	1.397958e-01
3.059375e+00	2.843309e-01
3.060000e+00	-1.952252e-01
3.060625e+00	-1.551934e-01
3.061250e+00	-1.244738e-01
3.061875e+00	5.249412e-02
3.062500e+00	-5.363158e-02
3.063125e+00	1.000179e-01
3.063750e+00	1.502610e-01
3.064375e+00	8.700911e-02
3.065000e+00	-1.177539e-01
3.065625e+00	-2.612432e-01
3.066250e+00	-2.162027e-02
3.066875e+00	2.604787e-01
3.067500e+00	1.703224e-01
3.068125e+00	-9.826351e-02
3.068750e+00	-9.360832e-02
3.069375e+00	-1.212023e-01
3.070000e+00	-1.728390e-01
3.070625e+00	1.195835e-01
3.071250e+00	1.011573e-01
3.071875e+00	1.794688e-01
3.072500e+00	-2.286884e-02
3.073125e+00	-2.850465e-01
3.073750e+00	8.687605e-02
3.074375e+00	3.200167e-01
3.075000e+00	8.378482e-03
3.075625e+00	-9.292920e-02
3.076250e+00	-3.173763e-02
3.076875e+00	-2.368915e-01
3.077500e+00	1.309555e-01
3.078125e+00	1.783082e-01
3.078750e+00	7.207633e-02
3.079375e+00	-8.308842e-02
3.080000e+00	-2.632311e-01
3.080625e+00	-2.318931e-01
3.081250e+00	2.978592e-01
3.081875e+00	3.123209e-01
3.082500e+00	-3.942425e-02
3.083125e+00	-9.900168e-02
3.083750e+00	-3.002077e-01
3.084375e+00	-1.165429e-01
3.085000e+00	-4.652537e-02
3.085625e+00	1.615205e-01
3.086250e+00	2.203520e-01
3.086875e+00	2.168619e-02
3.087500e+00	-2.566404e-01
3.088125e+00	-9.811202e-02
3.088750e+00	2.584300e-01
3.089375e+00	2.777266e-01
3.090000e+00	7.885135e-02
3.090625e+00	-3.048630e-01
3.091250e+00	-3.382322e-01
3.091875e+00	-6.808369e-02
3.092500e+00	1.326925e-01
3.093125e+00	2.800071e-01
3.093750e+00	1.308177e-01
3.094375e+00	-1.694431e-01
3.095000e+00	-1.536402e-01
3.095625e+00	1.326054e-02
3.096250e+00	1.728407e-02
3.096875e+00	1.168022e-01
3.097500e+00	-2.230167e-02
3.098125e+00	-6.062736e-02
3.098750e+00	-9.488767e-02
3.099375e+00	-1.735539e-01
3.100000e+00	8.837055e-03
3.100625e+00	2.023537e-01
3.101250e+00	1.964695e-01
3.101875e+00	8.035162e-03
3.102500e+00	-8.107273e-02
3.103125e+00	-1.731035e-01
3.103750e+00	-7.424820e-03
3.104375e+00	1.681061e-01
3.105000e+00	2.008100e-02
3.105625e+00	-1.179106e-01
3.106250e+00	-1.810859e-01
3.106875e+00	5.548404e-02
3.107500e+00	2.023979e-01
3.108125e+00	1.779107e-01
3.108750e+00	-9.954030e-02
3.109375e+00	-1.516284e-01
3.110000e+00	-1.033393e-01
3.110625e+00	9.417403e-02
3.111250e+00	9.518914e-02
3.111875e+00	2.677289e-03
3.112500e+00	-2.360785e-01
3.113125e+00	-4.162658e-02
3.113750e+00	9.880682e-02
3.114375e+00	1.715756e-01
3.115000e+00	2.296047e-02
3.115625e+00	-1.653356e-01
3.116250e+00	-6.100720e-02
3.116875e+00	2.626442e-02
3.117500e+00	1.259456e-01
3.118125e+00	-5.906069e-02
3.118750e+00	-1.862609e-01
3.119375e+00	-7.027991e-02
3.120000e+00	1.378316e-01
3.120625e+00	1.707450e-01
3.121250e+00	1.657535e-02
3.121875e+00	-1.600362e-01
3.122500e+00	-8.436730e-02
3.123125e+00	2.343237e-02
3.123750e+00	1.379246e-01
3.124375e+00	2.691799e-02
3.125000e+00	-1.750816e-01
3.125625e+00	-1.147660e-01
3.126250e+00	8.576932e-02
3.126875e+00	1.853566e-01
3.127500e+00	6.416054e-02
3.128125e+00	-8.171850e-02
3.128750e+00	-1.177467e-01
3.129375e+00	1.818750e-03
3.130000e+00	7.981717e-02
3.130625e+00	1.446560e-02
3.131250e+00	-1.034704e-01
3.131875e+00	-9.385260e-02
3.132500e+00	8.266518e-02
3.133125e+00	1.106808e-01
3.133750e+00	3.181438e-02
3.134375e+00	-5.109329e-02
3.135000e+00	-8.528700e-03
3.135625e+00	3.631695e-02
3.136250e+00	9.289344e-02
3.136875e+00	-2.031237e-02
3.137500e+00	-8.947653e-02
3.138125e+00	-4.940948e-02
3.138750e+00	3.598230e-02
3.139375e+00	1.181066e-01
3.140000e+00	6.961121e-02
3.140625e+00	4.350458e-03
3.141250e+00	-4.147578e-02
3.141875e+00	2.832642e-02
3.142500e+00	6.510738e-02
3.143125e+00	2.907090e-02
3.143750e+00	-6.202736e-02
3.144375e+00	-6.499335e-02
3.145000e+00	-5.144233e-02
3.145625e+00	1.795118e-02
3.146250e+00	6.706551e-02
3.146875e+00	6.212904e-02
3.147500e+00	-3.037844e-02
3.148125e+00	-6.550869e-02
3.148750e+00	-1.504761e-02
3.149375e+00	2.705780e-02
3.150000e+00	6.040356e-02
3.150625e+00	2.417521e-03
3.151250e+00	-8.124586e-02
3.151875e+00	-5.331397e-02
3.152500e+00	1.204443e-02
3.153125e+00	7.120684e-02
3.153750e+00	8.552090e-02
3.154375e+00	1.714042e-02
3.155000e+00	-1.559880e-02
3.155625e+00	-3.584057e-02
3.156250e+00	4.911891e-04
3.156875e+00	8.258063e-03
3.157500e+00	7.503638e-03
3.158125e+00	-1.896271e-02
3.158750e+00	-1.502838e-02
3.159375e+00	-1.574144e-02
3.160000e+00	4.532968e-03
3.160625e+00	-5.241219e-03
3.161250e+00	-7.901495e-05
3.161875e+00	6.284583e-03
3.162500e+00	1.179697e-02
3.163125e+00	-3.259155e-03
3.163750e+00	-1.284910e-02
3.164375e+00	-1.015086e-02
3.165000e+00	7.597802e-04
3.165625e+00	1.827447e-04
3.166250e+00	1.958733e-02
3.166875e+00	-9.228701e-03
3.167500e+00	-1.591194e-02
3.168125e+00	7.100109e-04
3.168750e+00	-2.311452e-03
3.169375e+00	1.742928e-03
3.170000e+00	-6.007351e-04
3.170625e+00	9.961541e-03
3.171250e+00	7.180872e-04
3.171875e+00	1.221629e-02
3.172500e+00	-3.562355e-04
3.173125e+00	-8.098562e-03
3.173750e+00	1.227015e-02
3.174375e+00	-6.001491e-03
3.175000e+00	1.399953e-02
3.175625e+00	2.151269e-02
3.176250e+00	7.045613e-03
3.176875e+00	-1.553990e-02
3.177500e+00	7.995206e-03
3.178125e+00	7.553933e-03
3.178750e+00	9.038090e-03
3.179375e+00	1.173929e-03
3.180000e+00	2.176062e-02
3.180625e+00	1.655852e-02
3.181250e+00	1.552040e-02
3.181875e+00	-1.800426e-03
3.182500e+00	2.866558e-02
3.183125e+00	2.210634e-02
3.183750e+00	-7.253904e-03
3.184375e+00	4.197828e-03
3.185000e+00	2.071659e-02
3.185625e+00	1.341452e-02
3.186250e+00	-9.659521e-03
3.186875e+00	4.190855e-03
3.187500e+00	-1.340533e-02
3.188125e+00	1.923356e-02
3.188750e+00	2.821042e-02
3.189375e+00	4.483155e-02
3.190000e+00	1.763337e-02
3.190625e+00	3.292603e-02
3.191250e+00	1.076574e-02
3.191875e+00	3.974779e-02
3.192500e+00	4.602705e-02
3.193125e+00	2.200993e-02
3.193750e+00	6.515144e-02
3.194375e+00	5.467250e-03
3.195000e+00	-4.301689e-03
3.195625e+00	6.651542e-03
3.196250e+00	3.852231e-02
3.196875e+00	-7.264135e-03
3.197500e+00	-6.995941e-02
3.198125e+00	-4.299333e-02
3.198750e+00	1.892373e-02
3.199375e+00	-1.063836e-02
3.200000e+00	-2.229655e-02
3.200625e+00	-4.152893e-02
3.201250e+00	-1.538948e-02
3.201875e+00	4.498831e-02
3.202500e+00	-4.510080e-02
3.203125e+00	3.200419e-02
3.203750e+00	7.167111e-02
3.204375e+00	5.132716e-02
3.205000e+00	-2.515791e-02
3.205625e+00	9.171950e-02
3.206250e+00	-3.993214e-02
3.206875e+00	1.967326e-02
3.207500e+00	-1.031168e-02
3.208125e+00	2.718688e-03
3.208750e+00	-4.412781e-02
3.209375e+00	4.863330e-02
3.210000e+00	-8.359522e-02
3.210625e+00	1.363807e-01
3.211250e+00	-1.006615e-01
3.211875e+00	-1.854840e-04
3.212500e+00	-1.047510e-01
3.213125e+00	-5.990047e-02
3.213750e+00	-9.635403e-02
3.214375e+00	-2.683856e-04
3.215000e+00	-7.066861e-03
3.215625e+00	4.609393e-02
3.216250e+00	-9.758640e-03
3.216875e+00	4.386609e-02
3.217500e+00	-9.973200e-03
3.218125e+00	8.385409e-03
3.218750e+00	5.235595e-02
3.219375e+00	2.091138e-03
3.220000e+00	-8.711503e-02
3.220625e+00	-5.458257e-02
3.221250e+00	1.079174e-02
3.221875e+00	2.885797e-02
3.222500e+00	-1.727415e-02
3.223125e+00	2.192854e-02
3.223750e+00	-8.825787e-02
3.224375e+00	-7.576821e-02
3.225000e+00	-9.310037e-02
3.225625e+00	-2.730319e-02
3.226250e+00	5.327430e-02
3.226875e+00	-1.423818e-02
3.227500e+00	2.361671e-01
3.228125e+00	1.144796e-01
3.228750e+00	-2.784429e-02
3.229375e+00	-2.400003e-01
3.230000e+00	1.302858e-01
3.230625e+00	1.700187e-01
3.231250e+00	1.302996e-02
3.231875e+00	-1.358204e-01
3.232500e+00	-1.951890e-03
3.233125e+00	1.476348e-01
3.233750e+00	1.508018e-01
3.234375e+00	-1.802797e-01
3.235000e+00	-9.880716e-02
3.235625e+00	1.118139e-01
3.236250e+00	1.336155e-01
3.236875e+00	-8.466989e-02
3.237500e+00	-1.550815e-01
3.238125e+00	-9.246870e-02
3.238750e+00	1.675791e-01
3.239375e+00	4.191420e-01
3.240000e+00	6.493507e-02
3.240625e+00	-1.804054e-01
3.241250e+00	-9.313393e-02
3.241875e+00	2.358617e-01
3.242500e+00	2.744789e-01
3.243125e+00	-2.445950e-02
3.243750e+00	-2.249722e-01
3.244375e+00	-4.637255e-02
3.245000e+00	3.054495e-01
3.245625e+00	4.047857e-01
3.246250e+00	-1.487267e-01
3.246875e+00	-2.410239e-01
3.247500e+00	-3.757666e-02
3.248125e+00	3.360858e-01
3.248750e+00	2.947700e-01
3.249375e+00	-6.345771e-02
3.250000e+00	-3.691426e-01
3.250625e+00	-3.656353e-02
3.251250e+00	3.243902e-01
3.251875e+00	3.263826e-01
3.252500e+00	-8.775228e-02
3.253125e+00	-1.372184e-01
3.253750e+00	4.453909e-02
3.254375e+00	2.362030e-01
3.255000e+00	2.616075e-01
3.255625e+00	-6.523366e-02
3.256250e+00	-3.234604e-01
3.256875e+00	-1.497546e-01
3.257500e+00	3.086158e-01
3.258125e+00	2.134937e-01
3.258750e+00	-6.856124e-02
3.259375e+00	-1.696285e-01
3.260000e+00	1.195364e-01
3.260625e+00	2.394789e-01
3.261250e+00	2.052272e-01
3.261875e+00	2.553671e-02
3.262500e+00	-1.032261e-01
3.263125e+00	-8.859861e-02
3.263750e+00	1.848188e-01
3.264375e+00	2.112666e-01
3.265000e+00	-1.142162e-01
3.265625e+00	-2.324574e-01
3.266250e+00	-1.184936e-03
3.266875e+00	1.281125e-01
3.267500e+00	9.809892e-02
3.268125e+00	-4.635767e-02
3.268750e+00	-1.685542e-01
3.269375e+00	-1.680535e-01
3.270000e+00	1.181564e-01
3.270625e+00	2.456965e-01
3.271250e+00	1.997213e-02
3.271875e+00	-1.605487e-01
3.272500e+00	-3.351916e-02
3.273125e+00	1.569126e-01
3.273750e+00	1.638915e-01
3.274375e+00	-2.251009e-02
3.275000e+00	-1.500937e-01
3.275625e+00	-7.165186e-02
3.276250e+00	3.686437e-02
3.276875e+00	6.669729e-02
3.277500e+00	8.033734e-02
3.278125e+00	-4.562654e-02
3.278750e+00	-6.118514e-02
3.279375e+00	1.179598e-02
3.280000e+00	4.185471e-02
3.280625e+00	-1.829583e-02
3.281250e+00	-3.009840e-02
3.281875e+00	-5.739820e-03
3.282500e+00	-3.013052e-02
3.283125e+00	-8.358411e-03
3.283750e+00	2.544875e-02
3.284375e+00	4.429762e-02
3.285000e+00	6.452316e-02
3.285625e+00	1.535051e-02
3.286250e+00	4.324770e-03
3.286875e+00	-3.056681e-02
3.287500e+00	-1.466887e-02
3.288125e+00	4.670350e-02
3.288750e+00	-2.071038e-02
3.289375e+00	-9.112760e-02
3.290000e+00	-7.167594e-02
3.290625e+00	9.480323e-02
3.291250e+00	1.271023e-01
3.291875e+00	3.123382e-02
3.292500e+00	-4.206531e-02
3.293125e+00	-2.972155e-02
3.293750e+00	-2.722269e-02
3.294375e+00	2.460591e-02
3.295000e+00	2.256019e-02
3.295625e+00	-4.527520e-02
3.296250e+00	-1.039961e-01
3.296875e+00	-5.000759e-02
3.297500e+00	8.261456e-02
3.298125e+00	1.235609e-01
3.298750e+00	1.816851e-02
3.299375e+00	-3.622450e-02
3.300000e+00	-5.706175e-02
3.300625e+00	2.137738e-02
3.301250e+00	2.383971e-02
3.301875e+00	1.437899e-02
3.302500e+00	-5.395245e-02
3.303125e+00	-1.019207e-01
3.303750e+00	-2.190831e-02
3.304375e+00	1.387677e-01
3.305000e+00	8.657534e-02
3.305625e+00	-2.488415e-02
3.306250e+00	-7.683451e-02
3.306875e+00	3.650915e-03
3.307500e+00	3.775424e-02
3.308125e+00	3.457501e-02
3.308750e+00	-5.043733e-02
3.309375e+00	-8.167490e-02
3.310000e+00	-4.406826e-02
3.310625e+00	2.102970e-02
3.311250e+00	1.441790e-01
3.311875e+00	8.616579e-02
3.312500e+00	-4.967911e-02
3.313125e+00	-1.091785e-01
3.313750e+00	3.771107e-02
3.314375e+00	1.179527e-01
3.315000e+00	6.390714e-02
3.315625e+00	-6.430632e-02
3.316250e+00	-1.165638e-01
3.316875e+00	-6.372973e-02
3.317500e+00	5.056958e-02
3.318125e+00	1.167182e-01
3.318750e+00	8.148952e-02
3.319375e+00	-4.789959e-02
3.320000e+00	-1.238540e-01
3.320625e+00	-3.325499e-02
3.321250e+00	6.447338e-02
3.321875e+00	9.877563e-02
3.322500e+00	3.043807e-02
3.323125e+00	-5.699973e-02
3.323750e+00	-1.006444e-01
3.324375e+00	-3.382016e-02
3.325000e+00	4.763794e-02
3.325625e+00	1.208508e-01
3.326250e+00	5.192546e-02
3.326875e+00	-4.022001e-02
3.327500e+00	-8.054398e-02
3.328125e+00	-3.004762e-02
3.328750e+00	2.138809e-02
3.329375e+00	5.229678e-02
3.330000e+00	2.804249e-02
3.330625e+00	-3.431142e-02
3.331250e+00	-6.192581e-02
3.331875e+00	-3.258246e-02
3.332500e+00	1.605075e-03
3.333125e+00	4.035416e-02
3.333750e+00	1.834529e-02
3.334375e+00	-2.447697e-02
3.335000e+00	-4.425794e-02
3.335625e+00	-2.234248e-02
3.336250e+00	7.508333e-03
3.336875e+00	2.400598e-02
3.337500e+00	2.478521e-02
3.338125e+00	-1.591223e-02
3.338750e+00	-3.331826e-02
3.339375e+00	-1.189494e-02
3.340000e+00	2.731109e-02
3.340625e+00	6.209251e-03
3.341250e+00	-7.451432e-03
3.341875e+00	1.526208e-02
3.342500e+00	-2.136746e-02
3.343125e+00	-1.844902e-02
3.343750e+00	-4.362173e-03
3.344375e+00	6.136439e-03
3.345000e+00	5.737899e-04
3.345625e+00	1.627560e-02
3.346250e+00	-1.238825e-02
3.346875e+00	-2.679184e-02
3.347500e+00	2.660909e-03
3.348125e+00	2.618989e-02
3.348750e+00	2.328539e-02
3.349375e+00	1.120539e-03
3.350000e+00	4.213795e-03
3.350625e+00	-8.573918e-03
3.351250e+00	7.034610e-03
3.351875e+00	9.532668e-03
3.352500e+00	-1.990400e-03
3.353125e+00	1.039117e-02
3.353750e+00	-1.502584e-02
3.354375e+00	-2.204841e-02
3.355000e+00	-1.259685e-02
3.355625e+00	2.540548e-03
3.356250e+00	7.573262e-03
3.356875e+00	1.029097e-02
3.357500e+00	-5.461034e-03
3.358125e+00	9.517629e-03
3.358750e+00	-5.941287e-03
3.359375e+00	-8.626954e-04
3.360000e+00	9.253981e-03
3.360625e+00	-4.039688e-03
3.361250e+00	-1.382470e-02
3.361875e+00	-1.234803e-02
3.362500e+00	2.573157e-03
3.363125e+00	-2.355086e-03
3.363750e+00	2.306335e-02
3.364375e+00	1.923551e-02
3.365000e+00	3.155564e-03
3.365625e+00	-1.520548e-02
3.366250e+00	8.391764e-03
3.366875e+00	1.122001e-02
3.367500e+00	2.189777e-04
3.368125e+00	-8.263324e-03
3.368750e+00	2.784360e-03
3.369375e+00	9.491306e-03
3.370000e+00	-1.432453e-02
3.370625e+00	-1.658126e-02
3.371250e+00	-8.092141e-03
3.371875e+00	-1.446996e-02
3.372500e+00	-1.804667e-02
3.373125e+00	8.190494e-03
3.373750e+00	1.739193e-02
3.374375e+00	4.776059e-03
3.375000e+00	-2.248841e-02
3.375625e+00	1.573676e-02
3.376250e+00	2.442970e-02
3.376875e+00	3.298112e-02
3.377500e+00	-2.252490e-02
3.378125e+00	2.607234e-03
3.378750e+00	7.108509e-03
3.379375e+00	-3.792540e-03
3.380000e+00	-3.091220e-02
3.380625e+00	1.148177e-02
3.381250e+00	-1.467506e-02
3.381875e+00	-1.972396e-02
3.382500e+00	-4.404351e-02
3.383125e+00	1.461039e-02
3.383750e+00	8.690374e-02
3.384375e+00	-3.162286e-02
3.385000e+00	4.183511e-02
3.385625e+00	-4.074422e-02
3.386250e+00	-6.122071e-02
3.386875e+00	-1.136886e-02
3.387500e+00	7.641021e-02
3.388125e+00	8.140254e-03
3.388750e+00	-1.277324e-01
3.389375e+00	8.472856e-02
3.390000e+00	6.947045e-02
3.390625e+00	-2.012668e-02
3.391250e+00	-1.731814e-01
3.391875e+00	5.136118e-02
3.392500e+00	2.593970e-02
3.393125e+00	9.638521e-02
3.393750e+00	-1.541500e-01
3.394375e+00	3.021284e-02
3.395000e+00	-7.761730e-03
3.395625e+00	6.282362e-02
3.396250e+00	-9.034108e-02
3.396875e+00	-3.241764e-02
3.397500e+00	3.535588e-03
3.398125e+00	1.935051e-02
3.398750e+00	-1.137357e-02
3.399375e+00	3.666597e-02
3.400000e+00	-2.056072e-02
3.400625e+00	-5.017640e-03
3.401250e+00	1.903518e-02
3.401875e+00	7.289506e-02
3.402500e+00	9.048797e-03
3.403125e+00	-3.518438e-02
3.403750e+00	-2.101967e-02
3.404375e+00	4.150718e-02
3.405000e+00	5.755105e-02
3.405625e+00	-7.769262e-03
3.406250e+00	-5.462370e-02
3.406875e+00	-4.538179e-02
3.407500e+00	4.948225e-02
3.408125e+00	-6.502741e-02
3.408750e+00	-5.761553e-02
3.409375e+00	2.175266e-02
3.410000e+00	5.629409e-02
3.410625e+00	-1.517687e-02
3.411250e+00	-4.826296e-02
3.411875e+00	-8.555087e-02
3.412500e+00	6.192863e-03
3.413125e+00	1.389776e-02
3.413750e+00	1.883449e-02
3.414375e+00	1.229981e-03
3.415000e+00	1.278284e-02
3.415625e+00	1.155070e-02
3.416250e+00	-4.227668e-02
3.416875e+00	1.269226e-02
3.417500e+00	2.583709e-02
3.418125e+00	5.404696e-02
3.418750e+00	1.403433e-02
3.419375e+00	-4.320614e-02
3.420000e+00	-4.033271e-02
3.420625e+00	4.201170e-03
3.421250e+00	-1.806202e-03
3.421875e+00	1.849487e-02
3.422500e+00	3.028042e-02
3.423125e+00	-1.473170e-03
3.423750e+00	-8.883061e-03
3.424375e+00	3.269916e-02
3.425000e+00	8.691063e-03
3.425625e+00	-1.675614e-02
3.426250e+00	2.743641e-02
3.426875e+00	1.511870e-02
3.427500e+00	-4.069032e-03
3.428125e+00	1.473876e-02
3.428750e+00	-5.672207e-02
3.429375e+00	1.334219e-02
3.430000e+00	-6.664150e-03
3.430625e+00	3.722243e-02
3.431250e+00	2.917146e-02
3.431875e+00	-4.441266e-02
3.432500e+00	-3.551582e-03
3.433125e+00	3.536925e-02
3.433750e+00	-2.997139e-02
3.434375e+00	-6.768243e-03
3.435000e+00	2.461269e-03
3.435625e+00	-2.382901e-03
3.436250e+00	-3.498687e-03
3.436875e+00	-3.260101e-02
3.437500e+00	2.565948e-02
3.438125e+00	7.011433e-03
3.438750e+00	1.083060e-02
3.439375e+00	-4.917453e-03
3.440000e+00	1.926164e-02
3.440625e+00	1.524601e-02
3.441250e+00	-3.282358e-02
3.441875e+00	-1.133344e-02
3.442500e+00	6.350786e-03
3.443125e+00	-3.729127e-02
3.443750e+00	8.772286e-03
3.444375e+00	-1.161955e-02
3.445000e+00	2.882793e-02
3.445625e+00	8.194702e-03
3.446250e+00	1.379945e-02
3.446875e+00	2.523837e-02
3.447500e+00	-7.606124e-02
3.448125e+00	-7.591205e-02
3.448750e+00	4.077879e-02
3.449375e+00	-7.674714e-03
3.450000e+00	6.426576e-03
3.450625e+00	-4.984511e-04
3.451250e+00	1.895996e-01
3.451875e+00	3.039534e-02
3.452500e+00	-9.681648e-02
3.453125e+00	-1.256829e-01
3.453750e+00	5.179712e-02
3.454375e+00	1.948507e-01
3.455000e+00	-4.094130e-02
3.455625e+00	-1.358854e-01
3.456250e+00	-7.592861e-02
3.456875e+00	1.465538e-01
3.457500e+00	1.862471e-01
3.458125e+00	-7.749820e-02
3.458750e+00	-2.292194e-01
3.459375e+00	6.080993e-02
3.460000e+00	1.383262e-01
3.460625e+00	7.841335e-02
3.461250e+00	-1.973902e-01
3.461875e+00	-1.962021e-01
3.462500e+00	7.616371e-02
3.463125e+00	3.222833e-01
3.463750e+00	9.124430e-02
3.464375e+00	-2.427574e-01
3.465000e+00	-2.554751e-01
3.465625e+00	1.182316e-01
3.466250e+00	3.050472e-01
3.466875e+00	-2.536611e-03
3.467500e+00	-3.072280e-01
3.468125e+00	-2.980709e-01
3.468750e+00	2.810530e-01
3.469375e+00	4.570972e-01
3.470000e+00	-9.884305e-02
3.470625e+00	-3.013248e-01
3.471250e+00	-2.840630e-01
3.471875e+00	2.464165e-01
3.472500e+00	3.777220e-01
3.473125e+00	-1.535602e-02
3.473750e+00	-4.562578e-01
3.474375e+00	-2.408841e-01
3.475000e+00	3.233487e-01
3.475625e+00	4.766817e-01
3.476250e+00	-1.773163e-01
3.476875e+00	-4.941148e-01
3.477500e+00	-8.214435e-02
3.478125e+00	3.726796e-01
3.478750e+00	2.883509e-01
3.479375e+00	-2.164260e-01
3.480000e+00	-3.945815e-01
3.480625e+00	-1.182999e-03
3.481250e+00	3.897268e-01
3.481875e+00	2.677350e-01
3.482500e+00	-1.206576e-01
3.483125e+00	-4.286750e-01
3.483750e+00	-1.511688e-02
3.484375e+00	3.332987e-01
3.485000e+00	2.130487e-01
3.485625e+00	-1.845963e-01
3.486250e+00	-3.194627e-01
3.486875e+00	5.491488e-02
3.487500e+00	3.806480e-01
3.488125e+00	1.312735e-01
3.488750e+00	-2.135291e-01
3.489375e+00	-2.932432e-01
3.490000e+00	1.663422e-02
3.490625e+00	2.858202e-01
3.491250e+00	1.582456e-01
3.491875e+00	-2.411163e-01
3.492500e+00	-2.723364e-01
3.493125e+00	-1.506661e-02
3.493750e+00	3.787264e-01
3.494375e+00	1.831831e-01
3.495000e+00	-3.449208e-01
3.495625e+00	-3.519589e-01
3.496250e+00	1.627334e-01
3.496875e+00	5.354106e-01
3.497500e+00	-4.231531e-02
3.498125e+00	-5.444014e-01
3.498750e+00	-1.813480e-01
3.499375e+00	5.403650e-01
3.500000e+00	3.084600e-01
3.500625e+00	-2.787463e-01
3.501250e+00	-4.695826e-01
3.501875e+00	1.655625e-01
3.502500e+00	4.371438e-01
3.503125e+00	7.771586e-02
3.503750e+00	-4.052170e-01
3.504375e+00	-2.745106e-01
3.505000e+00	1.845952e-01
3.505625e+00	6.097156e-01
3.506250e+00	-2.166336e-02
3.506875e+00	-5.097678e-01
3.507500e+00	-3.748458e-01
3.508125e+00	3.699892e-01
3.508750e+00	5.347926e-01
3.509375e+00	-1.016248e-01
3.510000e+00	-6.675058e-01
3.510625e+00	-1.795523e-01
3.511250e+00	4.315003e-01
3.511875e+00	5.761971e-01
3.512500e+00	-1.786876e-01
3.513125e+00	-6.693478e-01
3.513750e+00	-1.821909e-01
3.514375e+00	4.719248e-01
3.515000e+00	5.163527e-01
3.515625e+00	-3.038145e-01
3.516250e+00	-6.437100e-01
3.516875e+00	-2.277210e-03
3.517500e+00	5.551060e-01
3.518125e+00	4.462461e-01
3.518750e+00	-2.648072e-01
3.519375e+00	-5.908087e-01
3.520000e+00	-2.229132e-02
3.520625e+00	4.363797e-01
3.521250e+00	4.240796e-01
3.521875e+00	-3.175078e-01
3.522500e+00	-6.211346e-01
3.523125e+00	6.888802e-02
3.523750e+00	5.675547e-01
3.524375e+00	4.235435e-01
3.525000e+00	-3.131265e-01
3.525625e+00	-3.909338e-01
3.526250e+00	2.171968e-02
3.526875e+00	4.294168e-01
3.527500e+00	2.851528e-01
3.528125e+00	-1.913672e-01
3.528750e+00	-4.873532e-01
3.529375e+00	-8.689700e-02
3.530000e+00	3.829987e-01
3.530625e+00	2.994274e-01
3.531250e+00	-2.585328e-01
3.531875e+00	-2.687510e-01
3.532500e+00	7.342898e-03
3.533125e+00	1.841200e-01
3.533750e+00	2.166441e-01
3.534375e+00	-6.095625e-02
3.535000e+00	-3.882739e-01
3.535625e+00	-3.225195e-01
3.536250e+00	2.858193e-01
3.536875e+00	4.256759e-01
3.537500e+00	5.343302e-03
3.538125e+00	-3.480131e-01
3.538750e+00	-4.176776e-02
3.539375e+00	1.073366e-01
3.540000e+00	1.941000e-01
3.540625e+00	-1.422691e-02
3.541250e+00	-1.289366e-01
3.541875e+00	-2.383971e-01
3.542500e+00	-6.537799e-02
3.543125e+00	3.657154e-01
3.543750e+00	1.484006e-01
3.544375e+00	-1.817933e-01
3.545000e+00	-1.328962e-01
3.545625e+00	1.412745e-01
3.546250e+00	1.222091e-01
3.546875e+00	7.208013e-02
3.547500e+00	-1.317004e-01
3.548125e+00	-6.923861e-02
3.548750e+00	-1.615739e-01
3.549375e+00	1.500634e-02
3.550000e+00	2.544790e-01
3.550625e+00	4.799885e-02
3.551250e+00	-3.315730e-01
3.551875e+00	4.185138e-02
3.552500e+00	2.751239e-01
3.553125e+00	1.475975e-01
3.553750e+00	-1.322212e-01
3.554375e+00	-3.020251e-01
3.555000e+00	6.570553e-02
3.555625e+00	8.285588e-02
3.556250e+00	-1.012995e-01
3.556875e+00	2.367943e-01
3.557500e+00	1.125523e-01
3.558125e+00	-4.359124e-01
3.558750e+00	-1.503509e-01
3.559375e+00	4.641391e-01
3.560000e+00	4.019196e-01
3.560625e+00	-2.267814e-01
3.561250e+00	-4.926823e-01
3.561875e+00	-9.277146e-03
3.562500e+00	2.773082e-01
3.563125e+00	4.027433e-02
3.563750e+00	6.143613e-02
3.564375e+00	1.597960e-01
3.565000e+00	-2.001160e-01
3.565625e+00	-4.014627e-01
3.566250e+00	7.997709e-02
3.566875e+00	6.415501e-01
3.567500e+00	2.514126e-01
3.568125e+00	-5.797884e-01
3.568750e+00	-3.512100e-01
3.569375e+00	1.470327e-01
3.570000e+00	2.383389e-01
3.570625e+00	-9.249299e-03
3.571250e+00	1.335134e-01
3.571875e+00	1.830853e-02
3.572500e+00	-2.053090e-01
3.573125e+00	-3.059472e-01
3.573750e+00	2.999420e-01
3.574375e+00	7.139088e-01
3.575000e+00	1.810903e-01
3.575625e+00	-4.649668e-01
3.576250e+00	-5.121340e-01
3.576875e+00	-1.444342e-01
3.577500e+00	2.880467e-01
3.578125e+00	4.402729e-01
3.578750e+00	6.478988e-02
3.579375e+00	-1.360910e-01
3.580000e+00	-2.846540e-01
3.580625e+00	-3.244143e-01
3.581250e+00	3.838535e-02
3.581875e+00	6.533313e-01
3.582500e+00	4.689507e-01
3.583125e+00	1.168255e-01
3.583750e+00	-4.510655e-01
3.584375e+00	-4.944310e-01
3.585000e+00	4.832615e-02
3.585625e+00	5.763560e-01
3.586250e+00	3.984687e-01
3.586875e+00	-1.208019e-01
3.587500e+00	-3.562624e-01
3.588125e+00	-3.033274e-01
3.588750e+00	-9.787665e-02
3.589375e+00	1.704287e-01
3.590000e+00	2.926208e-01
3.590625e+00	1.876202e-01
3.591250e+00	7.519352e-02
3.591875e+00	-3.717850e-01
3.592500e+00	-5.901863e-01
3.593125e+00	-2.105457e-01
3.593750e+00	3.378599e-01
3.594375e+00	4.690014e-01
3.595000e+00	1.364771e-01
3.595625e+00	-3.019895e-01
3.596250e+00	-3.832623e-01
3.596875e+00	-1.140826e-01
3.597500e+00	1.109791e-01
3.598125e+00	1.833401e-01
3.598750e+00	1.286775e-01
3.599375e+00	1.117712e-01
3.600000e+00	2.650328e-03
3.600625e+00	-2.166184e-01
3.601250e+00	-3.976553e-01
3.601875e+00	-1.094891e-01
3.602500e+00	3.724506e-01
3.603125e+00	3.000768e-01
3.603750e+00	-5.769238e-02
3.604375e+00	-3.574291e-01
3.605000e+00	-2.389908e-01
3.605625e+00	-1.788633e-02
3.606250e+00	1.091037e-01
3.606875e+00	4.656478e-02
3.607500e+00	-5.328836e-02
3.608125e+00	-4.186190e-02
3.608750e+00	2.190619e-02
3.609375e+00	-3.454939e-02
3.610000e+00	-1.748263e-01
3.610625e+00	-1.848268e-01
3.611250e+00	2.782911e-02
3.611875e+00	2.262040e-01
3.612500e+00	1.514351e-01
3.613125e+00	-1.037566e-01
3.613750e+00	-2.067274e-01
3.614375e+00	-9.366992e-02
3.615000e+00	6.768759e-02
3.615625e+00	9.531896e-02
3.616250e+00	3.457198e-02
3.616875e+00	-6.030419e-02
3.617500e+00	-1.011582e-01
3.618125e+00	1.432079e-01
3.618750e+00	-9.320066e-02
3.619375e+00	-3.633146e-02
3.620000e+00	-5.416018e-02
3.620625e+00	8.577188e-02
3.621250e+00	8.062026e-02
3.621875e+00	5.013157e-02
3.622500e+00	-1.287556e-01
3.623125e+00	6.645233e-02
3.623750e+00	-8.943875e-03
3.624375e+00	1.151347e-01
3.625000e+00	5.075645e-02
3.625625e+00	3.498873e-02
3.626250e+00	9.309922e-03
3.626875e+00	-7.606574e-02
3.627500e+00	1.001511e-02
3.628125e+00	6.788598e-02
3.628750e+00	6.380980e-02
3.629375e+00	-1.724189e-01
3.630000e+00	8.704085e-02
3.630625e+00	3.061000e-02
3.631250e+00	6.284613e-02
3.631875e+00	-9.732215e-02
3.632500e+00	8.028561e-02
3.633125e+00	-1.650793e-02
3.633750e+00	1.746702e-01
3.634375e+00	8.875237e-02
3.635000e+00	1.534930e-02
3.635625e+00	-1.422758e-02
3.636250e+00	-6.607640e-02
3.636875e+00	-1.324669e-01
3.637500e+00	6.229750e-02
3.638125e+00	-6.700834e-02
3.638750e+00	-9.982343e-03
3.639375e+00	-9.954249e-02
3.640000e+00	7.922452e-02
3.640625e+00	4.861875e-02
3.641250e+00	-5.442141e-02
3.641875e+00	-6.622715e-02
3.642500e+00	3.185511e-01
3.643125e+00	-2.235619e-01
3.643750e+00	5.830362e-02
3.644375e+00	4.045158e-02
3.645000e+00	1.403583e-01
3.645625e+00	1.410873e-01
3.646250e+00	-2.169824e-01
3.646875e+00	-1.086955e-01
3.647500e+00	6.170161e-02
3.648125e+00	1.998544e-01
3.648750e+00	-7.426230e-02
3.649375e+00	-7.219811e-03
3.650000e+00	8.206462e-02
3.650625e+00	-1.116398e-01
3.651250e+00	-3.808992e-02
3.651875e+00	-5.525727e-02
3.652500e+00	-5.244632e-02
3.653125e+00	6.805224e-02
3.653750e+00	5.698522e-02
3.654375e+00	3.825754e-02
3.655000e+00	-4.122076e-02
3.655625e+00	5.175299e-02
3.656250e+00	-3.255896e-02
3.656875e+00	-2.830835e-02
3.657500e+00	-1.229240e-02
3.658125e+00	-1.157506e-01
3.658750e+00	4.097378e-02
3.659375e+00	7.586067e-02
3.660000e+00	9.159607e-02
3.660625e+00	5.299192e-02
3.661250e+00	2.789497e-02
3.661875e+00	-1.298648e-01
3.662500e+00	1.285316e-02
3.663125e+00	6.186530e-02
3.663750e+00	3.917032e-02
3.664375e+00	8.732906e-03
3.665000e+00	-1.725717e-03
3.665625e+00	-2.312517e-02
3.666250e+00	9.256324e-03
3.666875e+00	1.928856e-02
3.667500e+00	-1.001573e-01
3.668125e+00	-5.792776e-03
3.668750e+00	-2.706079e-01
3.669375e+00	1.147112e-01
3.670000e+00	7.866651e-02
3.670625e+00	6.262944e-02
3.671250e+00	-8.219756e-02
3.671875e+00	-9.211332e-02
3.672500e+00	-4.862425e-02
3.673125e+00	-5.170313e-02
3.673750e+00	-1.869248e-02
3.674375e+00	2.315250e-02
3.675000e+00	-5.956542e-03
3.675625e+00	4.810239e-02
3.676250e+00	1.320264e-02
3.676875e+00	-9.198582e-02
3.677500e+00	1.060800e-02
3.678125e+00	1.687670e-02
3.678750e+00	-2.720453e-02
3.679375e+00	-3.983967e-02
3.680000e+00	-3.313336e-02
3.680625e+00	1.003547e-01
3.681250e+00	4.956463e-02
3.681875e+00	-2.137308e-02
3.682500e+00	2.966992e-02
3.683125e+00	3.088422e-02
3.683750e+00	7.260934e-02
3.684375e+00	-4.756471e-04
3.685000e+00	-3.956574e-02
3.685625e+00	2.057788e-02
3.686250e+00	1.178152e-01
3.686875e+00	5.365324e-02
3.687500e+00	3.646789e-02
3.688125e+00	2.357600e-03
3.688750e+00	3.015128e-02
3.689375e+00	-7.468535e-02
3.690000e+00	-6.072890e-02
3.690625e+00	2.374194e-02
3.691250e+00	3.095320e-02
3.691875e+00	6.562614e-02
3.692500e+00	7.227857e-02
3.693125e+00	-2.692861e-02
3.693750e+00	-6.479341e-03
3.694375e+00	3.933178e-02
3.695000e+00	1.018694e-01
3.695625e+00	6.066729e-02
3.696250e+00	-3.530398e-02
3.696875e+00	-8.989922e-02
3.697500e+00	4.640893e-02
3.698125e+00	4.842395e-02
3.698750e+00	5.618890e-02
3.699375e+00	2.285016e-03
3.700000e+00	3.808194e-02
3.700625e+00	-2.613298e-02
3.701250e+00	-1.015965e-01
3.701875e+00	-8.972627e-02
3.702500e+00	-1.159986e-02
3.703125e+00	4.408987e-02
3.703750e+00	3.604283e-02
3.704375e+00	-3.900245e-02
3.705000e+00	-7.549648e-02
3.705625e+00	-6.233261e-02
3.706250e+00	2.741110e-02
3.706875e+00	1.200926e-01
3.707500e+00	7.684122e-02
3.708125e+00	-1.575564e-01
3.708750e+00	-1.580668e-01
3.709375e+00	4.434612e-02
3.710000e+00	2.351913e-02
3.710625e+00	1.376014e-02
3.711250e+00	-4.520586e-02
3.711875e+00	-1.960759e-02
3.712500e+00	2.565269e-02
3.713125e+00	-2.755593e-02
3.713750e+00	-5.937240e-02
3.714375e+00	-8.064423e-03
3.715000e+00	9.362448e-03
3.715625e+00	3.383192e-02
3.716250e+00	4.530681e-02
3.716875e+00	-2.413676e-02
3.717500e+00	-8.818113e-02
3.718125e+00	5.829045e-03
3.718750e+00	1.242418e-01
3.719375e+00	7.565203e-02
3.720000e+00	-1.733863e-02
3.720625e+00	-1.613161e-01
3.721250e+00	-9.832349e-02
3.721875e+00	8.425359e-02
3.722500e+00	8.158506e-02
3.723125e+00	2.767192e-02
3.723750e+00	-2.078371e-02
3.724375e+00	-4.200742e-02
3.725000e+00	-3.317805e-02
3.725625e+00	-4.978513e-02
3.726250e+00	-2.005925e-02
3.726875e+00	9.807754e-03
3.727500e+00	6.040471e-02
3.728125e+00	4.935748e-02
3.728750e+00	-4.116626e-02
3.729375e+00	-5.988527e-02
3.730000e+00	-5.874545e-02
3.730625e+00	1.471176e-01
3.731250e+00	1.406315e-01
3.731875e+00	-9.724677e-02
3.732500e+00	-1.291975e-01
3.733125e+00	-7.436728e-02
3.733750e+00	3.079503e-02
3.734375e+00	9.363438e-02
3.735000e+00	4.624550e-02
3.735625e+00	4.245227e-03
3.736250e+00	-2.723825e-02
3.736875e+00	-1.194556e-01
3.737500e+00	-1.171462e-01
3.738125e+00	1.405342e-02
3.738750e+00	8.337058e-02
3.739375e+00	6.781749e-02
3.740000e+00	2.523399e-02
3.740625e+00	-7.423617e-02
3.741250e+00	-1.106950e-01
3.741875e+00	9.869574e-02
3.742500e+00	1.645087e-01
3.743125e+00	-7.238989e-03
3.743750e+00	-7.098439e-02
3.744375e+00	-8.656672e-02
3.745000e+00	1.046793e-02
3.745625e+00	9.813937e-02
3.746250e+00	5.703182e-02
3.746875e+00	1.752193e-02
3.747500e+00	-2.325190e-02
3.748125e+00	-1.093132e-01
3.748750e+00	-1.329003e-01
3.749375e+00	2.110423e-02
3.750000e+00	9.344668e-02
3.750625e+00	9.723080e-02
3.751250e+00	1.916778e-02
3.751875e+00	-8.652626e-02
3.752500e+00	-5.603425e-02
3.753125e+00	4.795686e-02
3.753750e+00	3.964226e-02
3.754375e+00	-3.762395e-02
3.755000e+00	1.091988e-02
3.755625e+00	-1.330333e-02
3.756250e+00	-2.004715e-02
3.756875e+00	3.903083e-02
3.757500e+00	1.054352e-01
3.758125e+00	1.058389e-02
3.758750e+00	-8.360605e-02
3.759375e+00	-1.360415e-01
3.760000e+00	-3.786939e-02
3.760625e+00	5.349992e-02
3.761250e+00	9.662046e-02
3.761875e+00	6.128239e-02
3.762500e+00	-2.903790e-03
3.763125e+00	1.573165e-02
3.763750e+00	-1.081515e-01
3.764375e+00	-3.573147e-02
3.765000e+00	1.871230e-02
3.765625e+00	9.822269e-02
3.766250e+00	2.708676e-02
3.766875e+00	2.435182e-03
3.767500e+00	-6.406041e-02
3.768125e+00	7.842752e-02
3.768750e+00	-2.225967e-03
3.769375e+00	-9.609868e-02
3.770000e+00	-2.267044e-02
3.770625e+00	1.357204e-02
3.771250e+00	-2.418185e-02
3.771875e+00	6.286845e-02
3.772500e+00	9.731850e-02
3.773125e+00	1.510622e-02
3.773750e+00	-1.199084e-01
3.774375e+00	-1.336235e-01
3.775000e+00	4.754126e-02
3.775625e+00	1.482234e-01
3.776250e+00	8.296278e-02
3.776875e+00	-5.666034e-02
3.777500e+00	-5.189297e-02
3.778125e+00	-3.297700e-02
3.778750e+00	1.934277e-02
3.779375e+00	3.668776e-02
3.780000e+00	1.898745e-02
3.780625e+00	-1.672895e-02
3.781250e+00	-4.160052e-02
3.781875e+00	5.285790e-02
3.782500e+00	8.287404e-02
3.783125e+00	-1.326516e-01
3.783750e+00	-1.250038e-01
3.784375e+00	3.801338e-02
3.785000e+00	2.246580e-01
3.785625e+00	7.636484e-02
3.786250e+00	-9.331336e-02
3.786875e+00	-1.405274e-01
3.787500e+00	-3.218269e-02
3.788125e+00	6.560788e-02
3.788750e+00	6.018834e-02
3.789375e+00	4.919589e-02
3.790000e+00	1.338838e-02
3.790625e+00	4.890014e-02
3.791250e+00	3.887434e-02
3.791875e+00	-1.768467e-01
3.792500e+00	-1.933991e-01
3.793125e+00	-4.850435e-02
3.793750e+00	1.891065e-01
3.794375e+00	2.255032e-01
3.795000e+00	6.546911e-03
3.795625e+00	-1.557311e-01
3.796250e+00	-1.417350e-01
3.796875e+00	-6.781047e-02
3.797500e+00	5.791939e-02
3.798125e+00	1.150855e-01
3.798750e+00	2.009658e-01
3.799375e+00	4.669130e-02
3.800000e+00	-1.882749e-01
3.800625e+00	-2.560996e-01
3.801250e+00	-1.417265e-01
3.801875e+00	1.191466e-01
3.802500e+00	2.650556e-01
3.803125e+00	1.522413e-01
3.803750e+00	-6.863053e-02
3.804375e+00	-2.010394e-01
3.805000e+00	-1.762043e-01
3.805625e+00	5.183403e-03
3.806250e+00	2.289724e-01
3.806875e+00	2.393933e-01
3.807500e+00	6.830449e-02
3.808125e+00	-1.722127e-01
3.808750e+00	-2.429522e-01
3.809375e+00	-1.212109e-01
3.810000e+00	1.019202e-01
3.810625e+00	2.056229e-01
3.811250e+00	1.340383e-01
3.811875e+00	-6.574192e-02
3.812500e+00	-1.853205e-01
3.813125e+00	-1.136021e-01
3.813750e+00	1.061444e-01
3.814375e+00	2.010888e-01
3.815000e+00	8.756534e-02
3.815625e+00	-1.027986e-01
3.816250e+00	-1.769471e-01
3.816875e+00	-8.105272e-02
3.817500e+00	3.103528e-02
3.818125e+00	8.587667e-02
3.818750e+00	8.861791e-02
3.819375e+00	1.417431e-02
3.820000e+00	-6.500581e-02
3.820625e+00	-3.019775e-02
3.821250e+00	4.218667e-02
3.821875e+00	9.584167e-02
3.822500e+00	3.496580e-02
3.823125e+00	-6.695414e-02
3.823750e+00	-8.436498e-02
3.824375e+00	-6.783575e-02
3.825000e+00	3.200810e-02
3.825625e+00	9.327356e-02
3.826250e+00	8.516043e-02
3.826875e+00	-2.517732e-02
3.827500e+00	-8.975128e-02
3.828125e+00	-2.180474e-02
3.828750e+00	5.646192e-02
3.829375e+00	7.231135e-02
3.830000e+00	5.772803e-03
3.830625e+00	-8.710175e-02
3.831250e+00	-9.240014e-02
3.831875e+00	-6.359965e-02
3.832500e+00	1.888161e-02
3.833125e+00	1.039786e-01
3.833750e+00	6.333581e-02
3.834375e+00	-1.544428e-02
3.835000e+00	-5.127534e-02
3.835625e+00	-2.182980e-02
3.836250e+00	3.917159e-02
3.836875e+00	4.696987e-02
3.837500e+00	-2.955623e-02
3.838125e+00	-9.047777e-02
3.838750e+00	-7.196804e-02
3.839375e+00	1.277202e-02
3.840000e+00	6.606554e-02
3.840625e+00	7.164368e-02
3.841250e+00	1.189338e-02
3.841875e+00	-2.887719e-02
3.842500e+00	8.523409e-03
3.843125e+00	2.520052e-02
3.843750e+00	3.613486e-02
3.844375e+00	-1.603728e-02
3.845000e+00	-7.085814e-02
3.845625e+00	-6.408937e-02
3.846250e+00	2.938148e-03
3.846875e+00	5.381310e-02
3.847500e+00	8.789552e-02
3.848125e+00	-5.457433e-03
3.848750e+00	-3.027975e-02
3.849375e+00	-2.673011e-02
3.850000e+00	1.828398e-02
3.850625e+00	1.848605e-02
3.851250e+00	1.059134e-02
3.851875e+00	-4.707459e-02
3.852500e+00	-4.528898e-02
3.853125e+00	-3.795041e-02
3.853750e+00	2.645964e-02
3.854375e+00	3.560667e-02
3.855000e+00	3.446779e-02
3.855625e+00	1.839659e-03
3.856250e+00	-2.967378e-03
3.856875e+00	3.239195e-03
3.857500e+00	2.011335e-02
3.858125e+00	-3.037117e-03
3.858750e+00	-4.262339e-02
3.859375e+00	-1.517856e-02
3.860000e+00	1.843286e-02
3.860625e+00	1.051870e-03
3.861250e+00	-2.076579e-02
3.861875e+00	-1.781186e-02
3.862500e+00	-2.164760e-02
3.863125e+00	4.102042e-03
3.863750e+00	2.447139e-02
3.864375e+00	5.165340e-03
3.865000e+00	-3.803858e-02
3.865625e+00	-4.752787e-02
3.866250e+00	6.430448e-03
3.866875e+00	3.595903e-02
3.867500e+00	8.588129e-03
3.868125e+00	2.000517e-03
3.868750e+00	-7.123717e-03
3.869375e+00	4.507255e-03
3.870000e+00	2.434662e-02
3.870625e+00	3.133554e-02
3.871250e+00	2.340653e-02
3.871875e+00	-3.578518e-04
3.872500e+00	-2.107018e-02
3.873125e+00	-2.468377e-02
3.873750e+00	3.067383e-04
3.874375e+00	-9.662662e-04
3.875000e+00	1.023624e-02
3.875625e+00	-6.432444e-03
3.876250e+00	-8.623530e-03
3.876875e+00	-1.453682e-03
3.877500e+00	-5.731633e-03
3.878125e+00	2.141350e-02
3.878750e+00	2.046554e-02
3.879375e+00	1.595432e-02
3.880000e+00	-2.821639e-02
3.880625e+00	-2.256247e-02
3.881250e+00	9.063274e-03
3.881875e+00	3.130268e-02
3.882500e+00	2.447689e-02
3.883125e+00	2.193101e-02
3.883750e+00	-4.548035e-03
3.884375e+00	-5.676888e-03
3.885000e+00	1.250684e-02
3.885625e+00	6.221248e-03
3.886250e+00	4.445161e-03
3.886875e+00	1.964128e-02
3.887500e+00	3.326128e-03
3.888125e+00	7.069912e-03
3.888750e+00	-1.176726e-02
3.889375e+00	-1.928357e-02
3.890000e+00	-6.550902e-03
3.890625e+00	1.677220e-02
3.891250e+00	1.000064e-02
3.891875e+00	1.846587e-02
3.892500e+00	-7.352700e-03
3.893125e+00	-2.711042e-02
3.893750e+00	-1.701320e-02
3.894375e+00	-5.124455e-03
3.895000e+00	2.543576e-02
3.895625e+00	1.079480e-02
3.896250e+00	2.293291e-02
3.896875e+00	-3.036464e-03
3.897500e+00	1.489719e-02
3.898125e+00	-1.346274e-02
3.898750e+00	2.816332e-04
3.899375e+00	7.331728e-04
3.900000e+00	6.724215e-03
3.900625e+00	-7.203085e-03
3.901250e+00	-9.679598e-03
3.901875e+00	-1.459269e-02
3.902500e+00	7.268719e-03
3.903125e+00	-2.200574e-03
3.903750e+00	9.547580e-03
3.904375e+00	-3.217988e-02
3.905000e+00	-1.578575e-02
3.905625e+00	6.433580e-03
3.906250e+00	-2.280003e-02
3.906875e+00	4.700447e-03
3.907500e+00	9.368034e-03
3.908125e+00	-7.370575e-03
3.908750e+00	-7.576687e-04
3.909375e+00	-1.172822e-02
3.910000e+00	-1.412367e-02
3.910625e+00	1.982414e-02
3.911250e+00	-4.394021e-04
3.911875e+00	1.462436e-02
3.912500e+00	-4.724553e-03
3.913125e+00	1.027931e-03
3.913750e+00	-1.222843e-02
3.914375e+00	1.087914e-02
3.915000e+00	-9.256819e-03
3.915625e+00	5.152388e-03
3.916250e+00	5.067357e-03
3.916875e+00	-6.620754e-03
3.917500e+00	-9.017528e-03
3.918125e+00	1.653343e-02
3.918750e+00	1.556941e-02
3.919375e+00	6.926472e-03
3.920000e+00	-1.139450e-02
3.920625e+00	6.769400e-03
3.921250e+00	1.568080e-04
3.921875e+00	7.611383e-03
3.922500e+00	-2.059411e-03
3.923125e+00	1.522866e-02
3.923750e+00	1.952389e-02
3.924375e+00	-2.337013e-03
3.925000e+00	-9.125630e-04
3.925625e+00	-1.207790e-02
3.926250e+00	1.012175e-02
3.926875e+00	1.756998e-02
3.927500e+00	1.903456e-02
3.928125e+00	9.298661e-03
3.928750e+00	1.859179e-02
3.929375e+00	2.827311e-02
3.930000e+00	-6.998675e-03
3.930625e+00	2.235191e-03
3.931250e+00	1.298922e-02
3.931875e+00	1.445507e-03
3.932500e+00	1.035974e-02
3.933125e+00	-1.762562e-03
3.933750e+00	-1.343069e-02
3.934375e+00	-6.511740e-03
3.935000e+00	1.101637e-02
3.935625e+00	-1.949875e-02
3.936250e+00	1.176717e-02
3.936875e+00	-1.113042e-02
3.937500e+00	9.739750e-03
3.938125e+00	8.267137e-03
3.938750e+00	-4.221759e-03
3.939375e+00	1.271013e-02
3.940000e+00	9.006599e-04
3.940625e+00	1.636579e-02
3.941250e+00	-2.515491e-03
3.941875e+00	2.030154e-02
3.942500e+00	-2.347418e-03
3.943125e+00	3.376713e-02
3.943750e+00	1.239015e-03
3.944375e+00	-1.934674e-03
3.945000e+00	4.857256e-05
3.945625e+00	-1.321946e-02
3.946250e+00	-2.015576e-02
3.946875e+00	-1.541078e-02
3.947500e+00	-5.581696e-04
3.948125e+00	-1.579049e-02
3.948750e+00	3.455491e-03
3.949375e+00	1.177656e-02
3.950000e+00	-1.204222e-02
3.950625e+00	-1.070435e-02
3.951250e+00	-6.877183e-03
3.951875e+00	2.705736e-03
3.952500e+00	-3.830207e-03
3.953125e+00	-1.082489e-03
3.953750e+00	2.331272e-02
3.954375e+00	7.452736e-03
3.955000e+00	-7.443471e-03
3.955625e+00	-1.178305e-03
3.956250e+00	-4.099280e-04
3.956875e+00	1.934748e-03
3.957500e+00	2.299885e-02
3.958125e+00	-7.081078e-03
3.958750e+00	1.303681e-02
3.959375e+00	-1.077194e-02
3.960000e+00	1.091673e-02
3.960625e+00	-7.300876e-03
3.961250e+00	-2.411279e-02
3.961875e+00	-4.479121e-04
3.962500e+00	-1.395107e-02
3.963125e+00	-2.368561e-02
3.963750e+00	-1.537523e-02
3.964375e+00	8.072402e-03
3.965000e+00	-1.988855e-03
3.965625e+00	-3.520092e-03
3.966250e+00	1.304879e-03
3.966875e+00	1.661902e-02
3.967500e+00	2.672876e-02
3.968125e+00	-2.857403e-03
3.968750e+00	1.321425e-02
3.969375e+00	-6.253601e-03
3.970000e+00	5.189178e-04
3.970625e+00	1.431305e-02
3.971250e+00	-2.611649e-03
3.971875e+00	-8.123194e-03
3.972500e+00	-9.306580e-03
3.973125e+00	1.871536e-03
3.973750e+00	-6.203502e-03
3.974375e+00	1.743366e-02
3.975000e+00	-7.251805e-03
3.975625e+00	4.886921e-03
3.976250e+00	-5.300472e-03
3.976875e+00	-1.631518e-02
3.977500e+00	-8.209471e-03
3.978125e+00	1.085933e-02
3.978750e+00	-4.335260e-03
3.979375e+00	-1.542948e-02
3.980000e+00	8.939357e-03
3.980625e+00	4.500759e-03
3.981250e+00	6.781573e-03
3.981875e+00	5.225201e-03
3.982500e+00	2.806248e-02
3.983125e+00	3.555839e-03
3.983750e+00	3.718705e-03
3.984375e+00	-8.205286e-03
3.985000e+00	1.067852e-02
3.985625e+00	-1.943775e-02
3.986250e+00	-1.806824e-02
3.986875e+00	3.157093e-03
3.987500e+00	-7.771888e-04
3.988125e+00	1.872450e-02
3.988750e+00	6.784658e-03
3.989375e+00	-3.371537e-03
3.990000e+00	1.784413e-02
3.990625e+00	1.494450e-02
3.991250e+00	9.950713e-03
3.991875e+00	-1.137980e-02
3.992500e+00	-2.046381e-02
3.993125e+00	1.829824e-02
3.993750e+00	-4.580888e-04
3.994375e+00	-6.069202e-03
3.995000e+00	-9.849415e-03
3.995625e+00	-1.117743e-02
3.996250e+00	4.104563e-03
3.996875e+00	6.126690e-04
3.997500e+00	-2.431380e-02
3.998125e+00	8.608423e-03
3.998750e+00	8.574564e-03
3.999375e+00	2.138538e-02
4	-2.409330e-03

